Measure Before You Manage: Evaluating Agent Working Memory in Coding Agents

Agent working memory is heterogeneous. Objects such as instructions, artifacts, tool outputs, and agent-generated state play different semantic roles and exhibit different size, retention, and representation profiles. Recent work has begun to explore memory-management mechanisms that account for such heterogeneity. This work focuses on semantic heterogeneity and studies how it should shape the management and evaluation of working memory in coding agents. Across 55 archived coding-agent trajectories, we find that semantically different working-memory objects exhibit distinct retention and compression behavior. This heterogeneity motivates semantically informed memory management. We study two semantically informed strategies: an object-aware compression policy and a retrieval-based policy. Their evaluation shows that calibration gains may not transfer to held-out tasks, and that equal token budgets do not imply equal delivered context or management cost. A real-system replay further exposes serving limits that nominal budgets alone do not capture. Together, these results show why semantic structure matters for agent working memory and why evaluating memory-management strategies requires more than a nominal token budget. We organize these lessons into four levels: stored state, delivered context, management work, and task or process outcome.

==> analysis/appendix_evidence.json <==
{
  "scope": "Independent local audit of saved records, not new model experiments.",
  "swe": {
    "n_tasks": 55,
    "n_repos": 8,
    "disk_only": 306,
    "stats": {
      "tool_output": {
        "n": 585,
        "median_size": 73,
        "p90_size": 931.6,
        "mean_retained": 8.605128205128205,
        "total_size": 258703,
        "total_cost": 1599232,
        "volume_share": 0.5547495185936502,
        "retention_share": 0.40238710011820766,
        "task_mean_share": 0.5084648565446981,
        "task_median_share": 0.48832116788321167,
        "task_p10_share": 0.23022878693743307,
        "task_p90_share": 0.781111866632257
      },
      "artifact": {
        "n": 165,
        "median_size": 624,
        "p90_size": 1596.7999999999995,
        "mean_retained": 10.709090909090909,
        "total_size": 132191,
        "total_cost": 1547083,
        "volume_share": 0.2834636382740564,
        "retention_share": 0.38926574881704284,
        "task_mean_share": 0.29092460290925604,
        "task_median_share": 0.2834877843302443,
        "task_p10_share": 0.1102123852130916,
        "task_p90_share": 0.4542618245117621
      },
      "instruction": {
        "n": 110,
        "median_size": 135.0,
        "p90_size": 787.3000000000001,
        "mean_retained": 13.254545454545454,
        "total_size": 42457,
        "total_cost": 514522,
        "volume_share": 0.09104262536936411,
        "retention_share": 0.12946027563669338,
        "task_mean_share": 0.14559109742783927,
        "task_median_share": 0.08513425016371971,
        "task_p10_share": 0.024129133085915244,
        "task_p90_share": 0.3499598286699108
      },
      "agent_state": {
        "n": 490,
        "median_size": 37.0,
        "p90_size": 162.70000000000016,
        "mean_retained": 8.744897959183673,
        "total_size": 32991,
        "total_cost": 313525,
        "volume_share": 0.07074421776292936,
        "retention_share": 0.07888687542805613,
        "task_mean_share": 0.055019443118206564,
        "task_median_share": 0.03238392508778775,
        "task_p10_share": 0.012919891391332152,
        "task_p90_share": 0.11827045365626308
      }
    },
    "steps": {
      "1": {
        "n": 55,
        "shares": {
          "tool_output": 0.0,
          "artifact": 0.0,
          "instruction": 1.0,
          "agent_state": 0.0
        }
      },
      "2": {
        "n": 55,
        "shares": {
          "tool_output": 0.15749770355528664,
          "artifact": 0.10840389645366706,
          "instruction": 0.6950041210347996,
          "agent_state": 0.039094278956246675
        }
      },
      "3": {
        "n": 55,
        "shares": {
          "tool_output": 0.14021600308588947,
          "artifact": 0.3788302716482374,
          "instruction": 0.42135433521964405,
          "agent_state": 0.05959939004622906
        }
      },
      "4": {
        "n": 55,
        "shares": {
          "tool_output": 0.1319281048161122,
          "artifact": 0.44123129859872634,
          "instruction": 0.3207502855675757,
          "agent_state": 0.10609031101758575
        }
      },
      "5": {
        "n": 55,
        "shares": {
          "tool_output": 0.18165036531754813,
          "artifact": 0.40083135291418104,
          "instruction": 0.27794670859865683,
          "agent_state": 0.13957157316961402
        }
      },
      "6": {
        "n": 50,
        "shares": {
          "tool_output": 0.28233739772311883,
          "artifact": 0.3635270532894569,
          "instruction": 0.2158677119029316,
          "agent_state": 0.13826783708449267
        }
      },
      "7": {
        "n": 43,
        "shares": {
          "tool_output": 0.3026227256152136,
          "artifact": 0.3536836277718712,
          "instruction": 0.19525461134840255,
          "agent_state": 0.1484390352645127
        }
      },
      "8": {
        "n": 36,
        "shares": {
          "tool_output": 0.3059949840562828,
          "artifact": 0.36849285424604716,
          "instruction": 0.17310854896419206,
          "agent_state": 0.15240361273347797
        }
      },
      "9": {
        "n": 29,
        "shares": {
          "tool_output": 0.3413192502656326,
          "artifact": 0.36735585980194135,
          "instruction": 0.13916584575849314,
          "agent_state": 0.15215904417393292
        }
      },
      "10": {
        "n": 25,
        "shares": {
          "tool_output": 0.35229568117231014,
          "artifact": 0.3630340215174301,
          "instruction": 0.11585414050928151,
          "agent_state": 0.16881615680097825
        }
      },
      "11": {
        "n": 22,
        "shares": {
          "tool_output": 0.30797646256613453,
          "artifact": 0.39380947795415816,
          "instruction": 0.10340087485895391,
          "agent_state": 0.19481318462075337
        }
      },
      "12": {
        "n": 21,
        "shares": {
          "tool_output": 0.30080952008027984,
          "artifact": 0.39107655082166926,
          "instruction": 0.09910189837861388,
          "agent_state": 0.20901203071943705
        }
      },
      "13": {
        "n": 19,
        "shares": {
          "tool_output": 0.26415972717139025,
          "artifact": 0.4116784919386381,
          "instruction": 0.09770520297258861,
          "agent_state": 0.22645657791738308
        }
      },
      "14": {
        "n": 19,
        "shares": {
          "tool_output": 0.26474013668078444,
          "artifact": 0.40826657590653737,
          "instruction": 0.0921502716929629,
          "agent_state": 0.2348430157197153
        }
      },
      "15": {
        "n": 19,
        "shares": {
          "tool_output": 0.26423072477608694,
          "artifact": 0.40693802207021496,
          "instruction": 0.08613963908583826,
          "agent_state": 0.24269161406785983
        }
      },
      "16": {
        "n": 18,
        "shares": {
          "tool_output": 0.2572940263987662,
          "artifact": 0.41089743101316145,
          "instruction": 0.08352477626316768,
          "agent_state": 0.24828376632490465
        }
      },
      "17": {
        "n": 17,
        "shares": {
          "tool_output": 0.3004586793330456,
          "artifact": 0.3841653708887189,
          "instruction": 0.07419777547078488,
          "agent_state": 0.24117817430745064
        }
      },
      "18": {
        "n": 15,
        "shares": {
          "tool_output": 0.3151507730829384,
          "artifact": 0.3704802015765553,
          "instruction": 0.06580278474484479,
          "agent_state": 0.2485662405956615
        }
      },
      "19": {
        "n": 14,
        "shares": {
          "tool_output": 0.36326402819763287,
          "artifact": 0.3360544687216272,
          "instruction": 0.05836555061926644,
          "agent_state": 0.24231595246147347
        }
      },
      "20": {
        "n": 13,
        "shares": {
          "tool_output": 0.35929869316594737,
          "artifact": 0.33593348322224764,
          "instruction": 0.0567708330763996,
          "agent_state": 0.24799699053540536
        }
      },
      "21": {
        "n": 13,
        "shares": {
          "tool_output": 0.3850739925970909,
          "artifact": 0.32567975678806443,
          "instruction": 0.051773486331619205,
          "agent_state": 0.23747276428322547
        }
      },
      "22": {
        "n": 10,
        "shares": {
          "tool_output": 0.36031096892757897,
          "artifact": 0.3422955522661957,
          "instruction": 0.05009680136173238,
          "agent_state": 0.247296677444493
        }
      },
      "23": {
        "n": 10,
        "shares": {
          "tool_output": 0.3636689511803107,
          "artifact": 0.3365719688941524,
          "instruction": 0.048853661429022956,
          "agent_state": 0.250905418496514
        }
      },
      "24": {
        "n": 10,
        "shares": {
          "tool_output": 0.3657665377548396,
          "artifact": 0.33414084936448135,
          "instruction": 0.047439989730391825,
          "agent_state": 0.25265262315028725
        }
      },
      "25": {
        "n": 9,
        "shares": {
          "tool_output": 0.3148357666746554,
          "artifact": 0.36000765942294677,
          "instruction": 0.04876333448951784,
          "agent_state": 0.27639323941287997
        }
      },
      "26": {
        "n": 9,
        "shares": {
          "tool_output": 0.3515175006100397,
          "artifact": 0.34523459584557664,
          "instruction": 0.04345842266048372,
          "agent_state": 0.2597894808838999
        }
      },
      "27": {
        "n": 9,
        "shares": {
          "tool_output": 0.3630720196841236,
          "artifact": 0.3417507513733221,
          "instruction": 0.040463681232287926,
          "agent_state": 0.2547135477102663
        }
      },
      "28": {
        "n": 9,
        "shares": {
          "tool_output": 0.3681508359134534,
          "artifact": 0.3360461736030381,
          "instruction": 0.03912532285282827,
          "agent_state": 0.25667766763068023
        }
      },
      "29": {
        "n": 8,
        "shares": {
          "tool_output": 0.3604416804994481,
          "artifact": 0.3324870419630424,
          "instruction": 0.03785795189267514,
          "agent_state": 0.26921332564483436
        }
      },
      "30": {
        "n": 7,
        "shares": {
          "tool_output": 0.36220579385451956,
          "artifact": 0.3306406652573865,
          "instruction": 0.03395056417807226,
          "agent_state": 0.2732029767100217
        }
      }
    },
    "per_task": [
      {
        "id": "django__django-12113",
        "repo": "django/django",
        "shares": {
          "tool_output": 0.35974079047229846,
          "artifact": 0.38817210578551,
          "instruction": 0.08237491972677914,
          "agent_state": 0.16971218401541247
        }
      },
      {
        "id": "django__django-13321",
        "repo": "django/django",
        "shares": {
          "tool_output": 0.18393782383419688,
          "artifact": 0.31791265729089563,
          "instruction": 0.4855662472242783,
          "agent_state": 0.012583271650629163
        }
      },
      {
        "id": "mwaskom__seaborn-2848",
        "repo": "mwaskom/seaborn",
        "shares": {
          "tool_output": 0.4340878828229028,
          "artifact": 0.4536884154460719,
          "instruction": 0.023169107856191744,
          "agent_state": 0.08905459387483355
        }
      },
      {
        "id": "mwaskom__seaborn-3010",
        "repo": "mwaskom/seaborn",
        "shares": {
          "tool_output": 0.10783410138248847,
          "artifact": 0.23824884792626727,
          "instruction": 0.632258064516129,
          "agent_state": 0.02165898617511521
        }
      },
      {
        "id": "mwaskom__seaborn-3190",
        "repo": "mwaskom/seaborn",
        "shares": {
          "tool_output": 0.5362257792754844,
          "artifact": 0.2834877843302443,
          "instruction": 0.14132266217354675,
          "agent_state": 0.038963774220724515
        }
      },
      {
        "id": "mwaskom__seaborn-3407",
        "repo": "mwaskom/seaborn",
        "shares": {
          "tool_output": 0.25439847836424156,
          "artifact": 0.5122840386749089,
          "instruction": 0.15961325091139641,
          "agent_state": 0.07370423204945316
        }
      },
      {
        "id": "pallets__flask-4045",
        "repo": "pallets/flask",
        "shares": {
          "tool_output": 0.750693857849644,
          "artifact": 0.17967901532520816,
          "instruction": 0.029443707010981056,
          "agent_state": 0.04018341981416677
        }
      },
      {
        "id": "psf__requests-3362",
        "repo": "psf/requests",
        "shares": {
          "tool_output": 0.47099892588614395,
          "artifact": 0.41854636591478694,
          "instruction": 0.05674901539563194,
          "agent_state": 0.05370569280343716
        }
      },
      {
        "id": "pylint-dev__pylint-5859",
        "repo": "pylint-dev/pylint",
        "shares": {
          "tool_output": 0.48832116788321167,
          "artifact": 0.12262773722627737,
          "instruction": 0.3635036496350365,
          "agent_state": 0.025547445255474453
        }
      },
      {
        "id": "pylint-dev__pylint-6506",
        "repo": "pylint-dev/pylint",
        "shares": {
          "tool_output": 0.13843050971763843,
          "artifact": 0.6494316098276495,
          "instruction": 0.12412907957462413,
          "agent_state": 0.08800880088008801
        }
      },
      {
        "id": "pylint-dev__pylint-7228",
        "repo": "pylint-dev/pylint",
        "shares": {
          "tool_output": 0.17838541666666666,
          "artifact": 0.4546440972222222,
          "instruction": 0.3296440972222222,
          "agent_state": 0.03732638888888889
        }
      },
      {
        "id": "pylint-dev__pylint-7993",
        "repo": "pylint-dev/pylint",
        "shares": {
          "tool_output": 0.3655872024970737,
          "artifact": 0.2976980101443621,
          "instruction": 0.30433086227077644,
          "agent_state": 0.03238392508778775
        }
      },
      {
        "id": "pytest-dev__pytest-11143",
        "repo": "pytest-dev/pytest",
        "shares": {
          "tool_output": 0.6141022474685107,
          "artifact": 0.13793529266485552,
          "instruction": 0.2424055322301803,
          "agent_state": 0.005556927636453445
        }
      },
      {
        "id": "pytest-dev__pytest-11148",
        "repo": "pytest-dev/pytest",
        "shares": {
          "tool_output": 0.48765931620473396,
          "artifact": 0.353530244790613,
          "instruction": 0.04723851911794457,
          "agent_state": 0.11157191988670848
        }
      },
      {
        "id": "pytest-dev__pytest-7168",
        "repo": "pytest-dev/pytest",
        "shares": {
          "tool_output": 0.09718670076726342,
          "artifact": 0.29504766333410837,
          "instruction": 0.5759125784701232,
          "agent_state": 0.031853057428505
        }
      },
      {
        "id": "pytest-dev__pytest-7432",
        "repo": "pytest-dev/pytest",
        "shares": {
          "tool_output": 0.7283024210675351,
          "artifact": 0.19368540280334134,
          "instruction": 0.05677474161121337,
          "agent_state": 0.021237434517910235
        }
      },
      {
        "id": "pytest-dev__pytest-7490",
        "repo": "pytest-dev/pytest",
        "shares": {
          "tool_output": 0.4029555257017606,
          "artifact": 0.26514883688043556,
          "instruction": 0.3096938414763487,
          "agent_state": 0.022201795941455136
        }
      },
      {
        "id": "pytest-dev__pytest-8365",
        "repo": "pytest-dev/pytest",
        "shares": {
          "tool_output": 0.7214145383104126,
          "artifact": 0.17550753110674525,
          "instruction": 0.08513425016371971,
          "agent_state": 0.017943680419122462
        }
      },
      {
        "id": "pytest-dev__pytest-8906",
        "repo": "pytest-dev/pytest",
        "shares": {
          "tool_output": 0.2637504020585397,
          "artifact": 0.5683499517529752,
          "instruction": 0.10935992280476037,
          "agent_state": 0.05853972338372467
        }
      },
      {
        "id": "pytest-dev__pytest-9359",
        "repo": "pytest-dev/pytest",
        "shares": {
          "tool_output": 0.3155656365182875,
          "artifact": 0.31216331159625743,
          "instruction": 0.2945846328324355,
          "agent_state": 0.07768641905301957
        }
      },
      {
        "id": "sphinx-doc__sphinx-10325",
        "repo": "sphinx-doc/sphinx",
        "shares": {
          "tool_output": 0.3696236559139785,
          "artifact": 0.4495967741935484,
          "instruction": 0.13776881720430106,
          "agent_state": 0.043010752688172046
        }
      },
      {
        "id": "sphinx-doc__sphinx-10451",
        "repo": "sphinx-doc/sphinx",
        "shares": {
          "tool_output": 0.6571152607855762,
          "artifact": 0.25917578879587894,
          "instruction": 0.06632324533161622,
          "agent_state": 0.017385705086928525
        }
      },
      {
        "id": "sphinx-doc__sphinx-11445",
        "repo": "sphinx-doc/sphinx",
        "shares": {
          "tool_output": 0.803076923076923,
          "artifact": 0.10193548387096774,
          "instruction": 0.07166253101736973,
          "agent_state": 0.023325062034739455
        }
      },
      {
        "id": "sphinx-doc__sphinx-8595",
        "repo": "sphinx-doc/sphinx",
        "shares": {
          "tool_output": 0.9378319487947705,
          "artifact": 0.03949339507013482,
          "instruction": 0.012971537518725316,
          "agent_state": 0.00970311861636933
        }
      },
      {
        "id": "sympy__sympy-11400",
        "repo": "sympy/sympy",
        "shares": {
          "tool_output": 0.6016535137166479,
          "artifact": 0.2619316046599023,
          "instruction": 0.11987974445697107,
          "agent_state": 0.016535137166478767
        }
      },
      {
        "id": "sympy__sympy-11870",
        "repo": "sympy/sympy",
        "shares": {
          "tool_output": 0.5500557413600892,
          "artifact": 0.30501672240802674,
          "instruction": 0.023782980304719436,
          "agent_state": 0.12114455592716462
        }
      },
      {
        "id": "sympy__sympy-12236",
        "repo": "sympy/sympy",
        "shares": {
          "tool_output": 0.4452088452088452,
          "artifact": 0.35806715806715805,
          "instruction": 0.07215397215397215,
          "agent_state": 0.12457002457002457
        }
      },
      {
        "id": "sympy__sympy-12419",
        "repo": "sympy/sympy",
        "shares": {
          "tool_output": 0.8134138866999387,
          "artifact": 0.08860870326591366,
          "instruction": 0.046405743805270995,
          "agent_state": 0.05157166622887663
        }
      },
      {
        "id": "sympy__sympy-12454",
        "repo": "sympy/sympy",
        "shares": {
          "tool_output": 0.8629176610978521,
          "artifact": 0.03535202863961814,
          "instruction": 0.0883054892601432,
          "agent_state": 0.013424821002386634
        }
      },
      {
        "id": "sympy__sympy-12481",
        "repo": "sympy/sympy",
        "shares": {
          "tool_output": 0.7643420049148377,
          "artifact": 0.16659605118210322,
          "instruction": 0.024150495720701635,
          "agent_state": 0.04491144818235743
        }
      },
      {
        "id": "sympy__sympy-13031",
        "repo": "sympy/sympy",
        "shares": {
          "tool_output": 0.6287353066137941,
          "artifact": 0.2831043761506869,
          "instruction": 0.034556011896331965,
          "agent_state": 0.053604305339187086
        }
      },
      {
        "id": "sympy__sympy-13146",
        "repo": "sympy/sympy",
        "shares": {
          "tool_output": 0.2141156593195607,
          "artifact": 0.6517932570463099,
          "instruction": 0.024114891329390983,
          "agent_state": 0.1099761923047385
        }
      },
      {
        "id": "sympy__sympy-13437",
        "repo": "sympy/sympy",
        "shares": {
          "tool_output": 0.5872938894277401,
          "artifact": 0.337213061752344,
          "instruction": 0.056417717426446815,
          "agent_state": 0.019075331393469123
        }
      },
      {
        "id": "sympy__sympy-13647",
        "repo": "sympy/sympy",
        "shares": {
          "tool_output": 0.6477438136826783,
          "artifact": 0.137372634643377,
          "instruction": 0.15538573508005823,
          "agent_state": 0.05949781659388646
        }
      },
      {
        "id": "sympy__sympy-13773",
        "repo": "sympy/sympy",
        "shares": {
          "tool_output": 0.7133047210300429,
          "artifact": 0.1967381974248927,
          "instruction": 0.07244635193133048,
          "agent_state": 0.017510729613733907
        }
      },
      {
        "id": "sympy__sympy-14817",
        "repo": "sympy/sympy",
        "shares": {
          "tool_output": 0.7922917744438697,
          "artifact": 0.09117951370926022,
          "instruction": 0.09596482152095188,
          "agent_state": 0.020563890325918262
        }
      },
      {
        "id": "sympy__sympy-15609",
        "repo": "sympy/sympy",
        "shares": {
          "tool_output": 0.8897482559902942,
          "artifact": 0.029875644525326053,
          "instruction": 0.048983924780103126,
          "agent_state": 0.03139217470427662
        }
      },
      {
        "id": "sympy__sympy-16106",
        "repo": "sympy/sympy",
        "shares": {
          "tool_output": 0.5140266666666666,
          "artifact": 0.3470933333333333,
          "instruction": 0.08202666666666666,
          "agent_state": 0.05685333333333333
        }
      },
      {
        "id": "sympy__sympy-16281",
        "repo": "sympy/sympy",
        "shares": {
          "tool_output": 0.5452338450553373,
          "artifact": 0.28718314887540164,
          "instruction": 0.053623705819350234,
          "agent_state": 0.11395930024991074
        }
      },
      {
        "id": "sympy__sympy-17022",
        "repo": "sympy/sympy",
        "shares": {
          "tool_output": 0.6020218691974417,
          "artifact": 0.32447905921188364,
          "instruction": 0.02346812461316278,
          "agent_state": 0.05003094697751186
        }
      },
      {
        "id": "sympy__sympy-17139",
        "repo": "sympy/sympy",
        "shares": {
          "tool_output": 0.4173302107728337,
          "artifact": 0.17985948477751756,
          "instruction": 0.3911007025761124,
          "agent_state": 0.0117096018735363
        }
      },
      {
        "id": "sympy__sympy-18057",
        "repo": "sympy/sympy",
        "shares": {
          "tool_output": 0.664425630810093,
          "artifact": 0.24916998671978752,
          "instruction": 0.05702191235059761,
          "agent_state": 0.029382470119521914
        }
      },
      {
        "id": "sympy__sympy-18189",
        "repo": "sympy/sympy",
        "shares": {
          "tool_output": 0.5158932517423084,
          "artifact": 0.38500764915859254,
          "instruction": 0.0855005949345572,
          "agent_state": 0.0135985041645419
        }
      },
      {
        "id": "sympy__sympy-18835",
        "repo": "sympy/sympy",
        "shares": {
          "tool_output": 0.4881618596642273,
          "artifact": 0.3069306930693069,
          "instruction": 0.17606543263021954,
          "agent_state": 0.028842014636246232
        }
      },
      {
        "id": "sympy__sympy-19007",
        "repo": "sympy/sympy",
        "shares": {
          "tool_output": 0.40759111494500755,
          "artifact": 0.2566314427431529,
          "instruction": 0.0825965063618719,
          "agent_state": 0.25318093594996766
        }
      },
      {
        "id": "sympy__sympy-19487",
        "repo": "sympy/sympy",
        "shares": {
          "tool_output": 0.31238095238095237,
          "artifact": 0.5722448979591837,
          "instruction": 0.10149659863945579,
          "agent_state": 0.013877551020408163
        }
      },
      {
        "id": "sympy__sympy-20154",
        "repo": "sympy/sympy",
        "shares": {
          "tool_output": 0.6081261101243339,
          "artifact": 0.3307060390763766,
          "instruction": 0.03463587921847247,
          "agent_state": 0.026531971580817052
        }
      },
      {
        "id": "sympy__sympy-20442",
        "repo": "sympy/sympy",
        "shares": {
          "tool_output": 0.47606120434353405,
          "artifact": 0.4012833168805528,
          "instruction": 0.09871668311944719,
          "agent_state": 0.023938795656465943
        }
      },
      {
        "id": "sympy__sympy-21055",
        "repo": "sympy/sympy",
        "shares": {
          "tool_output": 0.4601893095768374,
          "artifact": 0.4081291759465479,
          "instruction": 0.12026726057906459,
          "agent_state": 0.011414253897550112
        }
      },
      {
        "id": "sympy__sympy-21627",
        "repo": "sympy/sympy",
        "shares": {
          "tool_output": 0.558024920959643,
          "artifact": 0.27905895480751347,
          "instruction": 0.012460479821461782,
          "agent_state": 0.15045564441138182
        }
      },
      {
        "id": "sympy__sympy-22840",
        "repo": "sympy/sympy",
        "shares": {
          "tool_output": 0.36723398367233984,
          "artifact": 0.2810294728102947,
          "instruction": 0.27175868271758685,
          "agent_state": 0.0799778607997786
        }
      },
      {
        "id": "sympy__sympy-23191",
        "repo": "sympy/sympy",
        "shares": {
          "tool_output": 0.409749812090626,
          "artifact": 0.2815419306345968,
          "instruction": 0.049447009556533875,
          "agent_state": 0.2592612477182433
        }
      },
      {
        "id": "sympy__sympy-23262",
        "repo": "sympy/sympy",
        "shares": {
          "tool_output": 0.6862884581184421,
          "artifact": 0.15454383780899875,
          "instruction": 0.08483016183531922,
          "agent_state": 0.0743375422372399
        }
      },
      {
        "id": "sympy__sympy-24152",
        "repo": "sympy/sympy",
        "shares": {
          "tool_output": 0.2877237851662404,
          "artifact": 0.23657289002557544,
          "instruction": 0.4718670076726343,
          "agent_state": 0.0038363171355498722
        }
      },
      {
        "id": "sympy__sympy-24213",
        "repo": "sympy/sympy",
        "shares": {
          "tool_output": 0.4670525378450579,
          "artifact": 0.3085485307212823,
          "instruction": 0.20614425645592163,
          "agent_state": 0.0182546749777382
        }
      }
    ]
  },
  "terminal": {
    "n_tasks": 18,
    "n_repos": 1,
    "disk_only": 19,
    "stats": {
      "tool_output": {
        "n": 174,
        "median_size": 119.5,
        "p90_size": 596.1,
        "mean_retained": 5.712643678160919,
        "total_size": 43598,
        "total_cost": 280409,
        "volume_share": 0.7381484491399161,
        "retention_share": 0.7372103111485021,
        "task_mean_share": 0.6474646410486227,
        "task_median_share": 0.6611110808710763,
        "task_p10_share": 0.35164132924573094,
        "task_p90_share": 0.8591467507646814
      },
      "artifact": {
        "n": 6,
        "median_size": 163.5,
        "p90_size": 755.0,
        "mean_retained": 4.666666666666667,
        "total_size": 2058,
        "total_cost": 15204,
        "volume_share": 0.03484355952864689,
        "retention_share": 0.039972132031075414,
        "task_mean_share": 0.04544238185828742,
        "task_median_share": 0.0,
        "task_p10_share": 0.0,
        "task_p90_share": 0.0956521739130437
      },
      "instruction": {
        "n": 36,
        "median_size": 182.0,
        "p90_size": 220.5,
        "mean_retained": 9.333333333333334,
        "total_size": 7342,
        "total_cost": 61845,
        "volume_share": 0.12430583773533793,
        "retention_share": 0.16259382435292416,
        "task_mean_share": 0.1768740738062387,
        "task_median_share": 0.14585193184545236,
        "task_p10_share": 0.056519724217604345,
        "task_p90_share": 0.34933896164987255
      },
      "agent_state": {
        "n": 133,
        "median_size": 24,
        "p90_size": 105.79999999999998,
        "mean_retained": 5.390977443609023,
        "total_size": 6066,
        "total_cost": 22907,
        "volume_share": 0.10270215359609915,
        "retention_share": 0.06022373246749833,
        "task_mean_share": 0.1302189032868512,
        "task_median_share": 0.13599993566701246,
        "task_p10_share": 0.033994981574675204,
        "task_p90_share": 0.21314201127543328
      }
    },
    "steps": {
      "1": {
        "n": 18,
        "shares": {
          "tool_output": 0.0,
          "artifact": 0.0,
          "instruction": 1.0,
          "agent_state": 0.0
        }
      },
      "2": {
        "n": 18,
        "shares": {
          "tool_output": 0.3645646926683939,
          "artifact": 0.06462943449244819,
          "instruction": 0.5398478181729485,
          "agent_state": 0.030958054666209472
        }
      },
      "3": {
        "n": 18,
        "shares": {
          "tool_output": 0.505645491952175,
          "artifact": 0.054794172884625146,
          "instruction": 0.3909585915212379,
          "agent_state": 0.04860174364196201
        }
      },
      "4": {
        "n": 17,
        "shares": {
          "tool_output": 0.5514276789647177,
          "artifact": 0.050223028593612586,
          "instruction": 0.3270160215689333,
          "agent_state": 0.07133327087273651
        }
      },
      "5": {
        "n": 16,
        "shares": {
          "tool_output": 0.599911478981631,
          "artifact": 0.045944588768565324,
          "instruction": 0.276642979399911,
          "agent_state": 0.07750095284989267
        }
      },
      "6": {
        "n": 14,
        "shares": {
          "tool_output": 0.6338053799130685,
          "artifact": 0.0663907695751696,
          "instruction": 0.21401656725806992,
          "agent_state": 0.08578728325369195
        }
      },
      "7": {
        "n": 12,
        "shares": {
          "tool_output": 0.6862120043785639,
          "artifact": 0.044420822059013015,
          "instruction": 0.1918081588348408,
          "agent_state": 0.07755901472758235
        }
      },
      "8": {
        "n": 12,
        "shares": {
          "tool_output": 0.7018494666753915,
          "artifact": 0.046312949640287766,
          "instruction": 0.174687560457405,
          "agent_state": 0.07715002322691578
        }
      },
      "9": {
        "n": 8,
        "shares": {
          "tool_output": 0.6727563246955086,
          "artifact": 0.06487235471951629,
          "instruction": 0.16323355674766343,
          "agent_state": 0.09913776383731168
        }
      },
      "10": {
        "n": 7,
        "shares": {
          "tool_output": 0.6606435718219357,
          "artifact": 0.0776654830192115,
          "instruction": 0.15113631340633282,
          "agent_state": 0.11055463175251999
        }
      },
      "11": {
        "n": 6,
        "shares": {
          "tool_output": 0.673061580716516,
          "artifact": 0.08595324465941152,
          "instruction": 0.1267663022389157,
          "agent_state": 0.11421887238515677
        }
      },
      "12": {
        "n": 5,
        "shares": {
          "tool_output": 0.7390291940064636,
          "artifact": 0.0,
          "instruction": 0.12366984441742031,
          "agent_state": 0.13730096157611604
        }
      },
      "13": {
        "n": 3,
        "shares": {
          "tool_output": 0.8258926748031935,
          "artifact": 0.0,
          "instruction": 0.08558142295491927,
          "agent_state": 0.0885259022418872
        }
      },
      "14": {
        "n": 3,
        "shares": {
          "tool_output": 0.8280952285614284,
          "artifact": 0.0,
          "instruction": 0.08076972804501358,
          "agent_state": 0.09113504339355802
        }
      },
      "15": {
        "n": 3,
        "shares": {
          "tool_output": 0.8351524538758464,
          "artifact": 0.0,
          "instruction": 0.07694818881509015,
          "agent_state": 0.08789935730906355
        }
      },
      "16": {
        "n": 2,
        "shares": {
          "tool_output": 0.868964143409674,
          "artifact": 0.0,
          "instruction": 0.07862788853330864,
          "agent_state": 0.05240796805701744
        }
      },
      "17": {
        "n": 2,
        "shares": {
          "tool_output": 0.8679539974504915,
          "artifact": 0.0,
          "instruction": 0.07371484530800584,
          "agent_state": 0.0583311572415027
        }
      },
      "18": {
        "n": 1,
        "shares": {
          "tool_output": 0.8073201514514093,
          "artifact": 0.0,
          "instruction": 0.11611274716028608,
          "agent_state": 0.07656710138830458
        }
      },
      "19": {
        "n": 1,
        "shares": {
          "tool_output": 0.8170195765081901,
          "artifact": 0.0,
          "instruction": 0.11026767878545746,
          "agent_state": 0.07271274470635238
        }
      },
      "20": {
        "n": 1,
        "shares": {
          "tool_output": 0.8249904470768055,
          "artifact": 0.0,
          "instruction": 0.10546427206725258,
          "agent_state": 0.06954528085594192
        }
      },
      "21": {
        "n": 1,
        "shares": {
          "tool_output": 0.8165954415954416,
          "artifact": 0.0,
          "instruction": 0.09829059829059829,
          "agent_state": 0.08511396011396011
        }
      }
    },
    "per_task": [
      {
        "id": "amuse-install",
        "repo": "terminal-bench",
        "shares": {
          "tool_output": 0.9364092959904656,
          "artifact": 0.0,
          "instruction": 0.024602026049204053,
          "agent_state": 0.038988677960330294
        }
      },
      {
        "id": "assign-seats",
        "repo": "terminal-bench",
        "shares": {
          "tool_output": 0.6703056768558951,
          "artifact": 0.0,
          "instruction": 0.16899563318777291,
          "agent_state": 0.16069868995633188
        }
      },
      {
        "id": "bank-trans-filter",
        "repo": "terminal-bench",
        "shares": {
          "tool_output": 0.8303981623277182,
          "artifact": 0.0,
          "instruction": 0.08556661562021439,
          "agent_state": 0.08403522205206738
        }
      },
      {
        "id": "broken-python",
        "repo": "terminal-bench",
        "shares": {
          "tool_output": 0.6457883369330454,
          "artifact": 0.0,
          "instruction": 0.14614830813534918,
          "agent_state": 0.20806335493160547
        }
      },
      {
        "id": "cpp-compatibility",
        "repo": "terminal-bench",
        "shares": {
          "tool_output": 0.29257246376811596,
          "artifact": 0.3188405797101449,
          "instruction": 0.21467391304347827,
          "agent_state": 0.17391304347826086
        }
      },
      {
        "id": "gomoku-planner",
        "repo": "terminal-bench",
        "shares": {
          "tool_output": 0.47542679772374546,
          "artifact": 0.0,
          "instruction": 0.1784790481117434,
          "agent_state": 0.3460941541645111
        }
      },
      {
        "id": "jsonl-aggregator",
        "repo": "terminal-bench",
        "shares": {
          "tool_output": 0.6217573221757322,
          "artifact": 0.0,
          "instruction": 0.34309623430962344,
          "agent_state": 0.035146443514644354
        }
      },
      {
        "id": "logistic-regression-divergence",
        "repo": "terminal-bench",
        "shares": {
          "tool_output": 0.3285547103569339,
          "artifact": 0.49912229373902867,
          "instruction": 0.07050906963136337,
          "agent_state": 0.10181392627267408
        }
      },
      {
        "id": "mixed-integer-programming",
        "repo": "terminal-bench",
        "shares": {
          "tool_output": 0.7725024727992087,
          "artifact": 0.0,
          "instruction": 0.09099901088031652,
          "agent_state": 0.13649851632047477
        }
      },
      {
        "id": "multistep-definite-integral",
        "repo": "terminal-bench",
        "shares": {
          "tool_output": 0.45710059171597633,
          "artifact": 0.0,
          "instruction": 0.363905325443787,
          "agent_state": 0.17899408284023668
        }
      },
      {
        "id": "png-generation",
        "repo": "terminal-bench",
        "shares": {
          "tool_output": 0.9262267904509284,
          "artifact": 0.0,
          "instruction": 0.04293766578249337,
          "agent_state": 0.03083554376657825
        }
      },
      {
        "id": "recover-accuracy-log",
        "repo": "terminal-bench",
        "shares": {
          "tool_output": 0.3615355944837868,
          "artifact": 0.0,
          "instruction": 0.6071561684681327,
          "agent_state": 0.03130823704808051
        }
      },
      {
        "id": "security-vulhub-minio",
        "repo": "terminal-bench",
        "shares": {
          "tool_output": 0.7565882686313403,
          "artifact": 0.0,
          "instruction": 0.06234060640408048,
          "agent_state": 0.1810711249645792
        }
      },
      {
        "id": "sha-puzzle",
        "repo": "terminal-bench",
        "shares": {
          "tool_output": 0.7627388535031847,
          "artifact": 0.0,
          "instruction": 0.07420382165605095,
          "agent_state": 0.16305732484076432
        }
      },
      {
        "id": "slurm-simple-node-monitoring",
        "repo": "terminal-bench",
        "shares": {
          "tool_output": 0.6519164848862574,
          "artifact": 0.0,
          "instruction": 0.12309130570271112,
          "agent_state": 0.22499220941103149
        }
      },
      {
        "id": "sparql-professors-universities",
        "repo": "terminal-bench",
        "shares": {
          "tool_output": 0.807037037037037,
          "artifact": 0.0,
          "instruction": 0.14555555555555555,
          "agent_state": 0.047407407407407405
        }
      },
      {
        "id": "speech-to-text",
        "repo": "terminal-bench",
        "shares": {
          "tool_output": 0.6043360433604336,
          "artifact": 0.0,
          "instruction": 0.2601626016260163,
          "agent_state": 0.13550135501355012
        }
      },
      {
        "id": "tree-directory-parser",
        "repo": "terminal-bench",
        "shares": {
          "tool_output": 0.7531686358754028,
          "artifact": 0.0,
          "instruction": 0.18131041890440386,
          "agent_state": 0.06552094522019335
        }
      }
    ]
  },
  "compression": {
    "rows": 468,
    "representations": [
      "compressed",
      "pointer",
      "raw"
    ],
    "by_type": {
      "tool_output": {
        "n": 40,
        "ratio": 0.6727407421534429,
        "literal_retention": 0.6604896708683473,
        "zero_facts": 7,
        "nonempty_retention": 0.5884723283252695
      },
      "artifact": {
        "n": 40,
        "ratio": 0.15024427316041736,
        "literal_retention": 0.8381320346320347,
        "zero_facts": 0,
        "nonempty_retention": 0.8381320346320347
      },
      "instruction": {
        "n": 40,
        "ratio": 0.5175788087973993,
        "literal_retention": 0.8621428571428571,
        "zero_facts": 32,
        "nonempty_retention": 0.3107142857142857
      },
      "agent_state": {
        "n": 36,
        "ratio": 0.9697099849870168,
        "literal_retention": 0.9722222222222222,
        "zero_facts": 24,
        "nonempty_retention": 0.9166666666666666
      }
    }
  },
  "old_budget_summary": [
    {
      "corpus": "policy",
      "nominal": 0.25,
      "n": 24,
      "median": 0.7106542620983161,
      "min": 0.5634331862146681,
      "max": 1.6501650165016502,
      "narrative_median": 0.735
    },
    {
      "corpus": "policy",
      "nominal": 0.5,
      "n": 24,
      "median": 0.7106542620983161,
      "min": 0.5634331862146681,
      "max": 1.6501650165016502,
      "narrative_median": 0.735
    },
    {
      "corpus": "policy_tight",
      "nominal": 0.08,
      "n": 24,
      "median": 0.15577021849404293,
      "min": 0.11909487892020643,
      "max": 0.3087213789554927,
      "narrative_median": 0.163
    },
    {
      "corpus": "policy_tight",
      "nominal": 0.15,
      "n": 24,
      "median": 0.15629484214593758,
      "min": 0.1499317363783046,
      "max": 0.3087213789554927,
      "narrative_median": 0.163
    },
    {
      "corpus": "policy_w3",
      "nominal": 0.15,
      "n": 36,
      "median": 0.4707728520988623,
      "min": 0.16038492381716118,
      "max": 0.6305832895428272,
      "narrative_median": 0.471
    },
    {
      "corpus": "policy_heldout",
      "nominal": 0.15,
      "n": 32,
      "median": 0.25713531138668577,
      "min": 0.14993180148987514,
      "max": 0.5197055002165439,
      "narrative_median": 0.327
    }
  ],
  "h6": {
    "Calibration": {
      "ids": [
        "sympy__sympy-12481",
        "sympy__sympy-13647",
        "sympy__sympy-13773",
        "sympy__sympy-14817",
        "sympy__sympy-15609",
        "sympy__sympy-17022",
        "sympy__sympy-17139",
        "sympy__sympy-18189",
        "sympy__sympy-19487",
        "sympy__sympy-20154",
        "sympy__sympy-20442",
        "sympy__sympy-21055",
        "sympy__sympy-23262",
        "sympy__sympy-24152",
        "sympy__sympy-24213"
      ],
      "matrix": {
        "sympy__sympy-12481": {
          "fifo": 2,
          "lru": 1.5,
          "uniform_compress": 0.5,
          "object_aware": 1
        },
        "sympy__sympy-13647": {
          "fifo": 0,
          "lru": 3,
          "uniform_compress": 0,
          "object_aware": 0
        },
        "sympy__sympy-13773": {
          "fifo": 1,
          "lru": 0,
          "uniform_compress": 1,
          "object_aware": 0
        },
        "sympy__sympy-14817": {
          "fifo": 2,
          "lru": 2,
          "uniform_compress": 1,
          "object_aware": 0
        },
        "sympy__sympy-15609": {
          "fifo": 1,
          "lru": 0,
          "uniform_compress": 0,
          "object_aware": 0
        },
        "sympy__sympy-17022": {
          "fifo": 4,
          "lru": 4,
          "uniform_compress": 2,
          "object_aware": 0.5
        },
        "sympy__sympy-17139": {
          "fifo": 0,
          "lru": 0,
          "uniform_compress": 1,
          "object_aware": 1
        },
        "sympy__sympy-18189": {
          "fifo": 0,
          "lru": 3,
          "uniform_compress": 2,
          "object_aware": 0
        },
        "sympy__sympy-19487": {
          "fifo": 2,
          "lru": 0,
          "uniform_compress": 0,
          "object_aware": 0
        },
        "sympy__sympy-20154": {
          "fifo": 5.5,
          "lru": 5.5,
          "uniform_compress": 3,
          "object_aware": 0
        },
        "sympy__sympy-20442": {
          "fifo": 6,
          "lru": 6,
          "uniform_compress": 2,
          "object_aware": 0
        },
        "sympy__sympy-21055": {
          "fifo": 3.5,
          "lru": 2.5,
          "uniform_compress": 2.5,
          "object_aware": 1.5
        },
        "sympy__sympy-23262": {
          "fifo": 0,
          "lru": 0,
          "uniform_compress": 0.5,
          "object_aware": 0.5
        },
        "sympy__sympy-24152": {
          "fifo": 0,
          "lru": 0,
          "uniform_compress": 0,
          "object_aware": 0
        },
        "sympy__sympy-24213": {
          "fifo": 2,
          "lru": 0,
          "uniform_compress": 0,
          "object_aware": 0
        }
      },
      "contrasts": [
        {
          "base": "fifo",
          "n": 15,
          "delta": -1.6333333333333333,
          "ci": [
            -2.6666666666666665,
            -0.7
          ],
          "diffs": [
            -1,
            0,
            -1,
            -2,
            -1,
            -3.5,
            1,
            0,
            -2,
            -5.5,
            -6,
            -2.0,
            0.5,
            0,
            -2
          ],
          "m": 12,
          "p": 0.0048828125,
          "holm": 0.0146484375
        },
        {
          "base": "lru",
          "n": 15,
          "delta": -1.5333333333333334,
          "ci": [
            -2.6333333333333333,
            -0.5333333333333333
          ],
          "diffs": [
            -0.5,
            -3,
            0,
            -2,
            0,
            -3.5,
            1,
            -3,
            0,
            -5.5,
            -6,
            -1.0,
            0.5,
            0,
            0
          ],
          "m": 10,
          "p": 0.021484375,
          "holm": 0.03125
        },
        {
          "base": "uniform_compress",
          "n": 15,
          "delta": -0.7333333333333333,
          "ci": [
            -1.2333333333333334,
            -0.26666666666666666
          ],
          "diffs": [
            0.5,
            0,
            -1,
            -1,
            0,
            -1.5,
            0,
            -2,
            0,
            -3,
            -2,
            -1.0,
            0.0,
            0,
            0
          ],
          "m": 8,
          "p": 0.015625,
          "holm": 0.03125
        }
      ],
      "secondary": [
        {
          "policy": "fifo",
          "repeated_tool_calls": 1.9333333333333333,
          "tool_calls": 18.433333333333334,
          "steps": 17.933333333333334,
          "prompt_tokens": 71334.56666666667,
          "resolved": 0.8
        },
        {
          "policy": "lru",
          "repeated_tool_calls": 1.8333333333333333,
          "tool_calls": 19.7,
          "steps": 19.366666666666667,
          "prompt_tokens": 78916.9,
          "resolved": 0.7666666666666667
        },
        {
          "policy": "uniform_compress",
          "repeated_tool_calls": 1.0333333333333334,
          "tool_calls": 19.466666666666665,
          "steps": 18.3,
          "prompt_tokens": 74612.2,
          "resolved": 0.8333333333333334
        },
        {
          "policy": "object_aware",
          "repeated_tool_calls": 0.3,
          "tool_calls": 17.666666666666668,
          "steps": 17.3,
          "prompt_tokens": 72421.8,
          "resolved": 0.8666666666666667
        }
      ]
    },
    "Held-out": {
      "ids": [
        "mwaskom__seaborn-3010",
        "mwaskom__seaborn-3190",
        "psf__requests-3362",
        "pylint-dev__pylint-5859",
        "pylint-dev__pylint-7228",
        "pytest-dev__pytest-11148",
        "pytest-dev__pytest-9359",
        "sphinx-doc__sphinx-10325"
      ],
      "matrix": {
        "mwaskom__seaborn-3010": {
          "fifo": 2,
          "lru": 1,
          "uniform_compress": 2,
          "object_aware": 2
        },
        "mwaskom__seaborn-3190": {
          "fifo": 0,
          "lru": 0,
          "uniform_compress": 1,
          "object_aware": 0
        },
        "psf__requests-3362": {
          "fifo": 0,
          "lru": 8,
          "uniform_compress": 1,
          "object_aware": 0
        },
        "pylint-dev__pylint-5859": {
          "fifo": 1,
          "lru": 0,
          "uniform_compress": 2,
          "object_aware": 0
        },
        "pylint-dev__pylint-7228": {
          "fifo": 0,
          "lru": 0,
          "uniform_compress": 1,
          "object_aware": 0
        },
        "pytest-dev__pytest-11148": {
          "fifo": 0,
          "lru": 5,
          "uniform_compress": 0,
          "object_aware": 0
        },
        "pytest-dev__pytest-9359": {
          "fifo": 5,
          "lru": 5,
          "uniform_compress": 5,
          "object_aware": 2
        },
        "sphinx-doc__sphinx-10325": {
          "fifo": 0,
          "lru": 0,
          "uniform_compress": 0,
          "object_aware": 0
        }
      },
      "contrasts": [
        {
          "base": "fifo",
          "n": 8,
          "delta": -0.5,
          "ci": [
            -1.25,
            0
          ],
          "diffs": [
            0,
            0,
            0,
            -1,
            0,
            0,
            -3,
            0
          ],
          "m": 2,
          "p": 0.5,
          "holm": 0.5
        },
        {
          "base": "lru",
          "n": 8,
          "delta": -1.875,
          "ci": [
            -4.125,
            0
          ],
          "diffs": [
            1,
            0,
            -8,
            0,
            0,
            -5,
            -3,
            0
          ],
          "m": 4,
          "p": 0.25,
          "holm": 0.5
        },
        {
          "base": "uniform_compress",
          "n": 8,
          "delta": -1,
          "ci": [
            -1.75,
            -0.375
          ],
          "diffs": [
            0,
            -1,
            -1,
            -2,
            -1,
            0,
            -3,
            0
          ],
          "m": 5,
          "p": 0.0625,
          "holm": 0.1875
        }
      ],
      "secondary": [
        {
          "policy": "fifo",
          "repeated_tool_calls": 1,
          "tool_calls": 20.125,
          "steps": 19.875,
          "prompt_tokens": 99480.125,
          "resolved": 0.375
        },
        {
          "policy": "lru",
          "repeated_tool_calls": 2.375,
          "tool_calls": 19,
          "steps": 18.625,
          "prompt_tokens": 98189.375,
          "resolved": 0.25
        },
        {
          "policy": "uniform_compress",
          "repeated_tool_calls": 1.5,
          "tool_calls": 21.5,
          "steps": 21.125,
          "prompt_tokens": 114850.5,
          "resolved": 0.25
        },
        {
          "policy": "object_aware",
          "repeated_tool_calls": 0.5,
          "tool_calls": 17.5,
          "steps": 17.375,
          "prompt_tokens": 91897.625,
          "resolved": 0.375
        }
      ]
    }
  },
  "h6_effective_posthoc": {
    "threshold": 0.3,
    "ids": [
      "sympy__sympy-12481",
      "sympy__sympy-13773",
      "sympy__sympy-14817",
      "sympy__sympy-17022",
      "sympy__sympy-18189",
      "sympy__sympy-20154",
      "sympy__sympy-20442",
      "sympy__sympy-23262"
    ],
    "contrasts": [
      {
        "base": "fifo",
        "n": 8,
        "delta": -2.3125,
        "ci": [
          -3.875,
          -0.8125
        ],
        "diffs": [
          -1,
          -1,
          -2,
          -3.5,
          0,
          -5.5,
          -6,
          0.5
        ],
        "m": 7,
        "p": 0.03125,
        "holm": 0.09375
      },
      {
        "base": "lru",
        "n": 8,
        "delta": -2.5,
        "ci": [
          -4.0625,
          -0.9375
        ],
        "diffs": [
          -0.5,
          0,
          -2,
          -3.5,
          -3,
          -5.5,
          -6,
          0.5
        ],
        "m": 7,
        "p": 0.046875,
        "holm": 0.09375
      },
      {
        "base": "uniform_compress",
        "n": 8,
        "delta": -1.25,
        "ci": [
          -2.0,
          -0.5
        ],
        "diffs": [
          0.5,
          -1,
          -1,
          -1.5,
          -2,
          -3,
          -2,
          0.0
        ],
        "m": 7,
        "p": 0.03125,
        "holm": 0.09375
      }
    ]
  },
  "ga": {
    "tasks": [
      "sympy__sympy-11870",
      "sympy__sympy-13146",
      "sympy__sympy-16106",
      "sympy__sympy-16281",
      "sympy__sympy-17022",
      "sympy__sympy-20154",
      "sympy__sympy-21627",
      "sympy__sympy-23262"
    ],
    "contrasts": [
      {
        "base": "fifo_selector",
        "n": 8,
        "delta": -0.375,
        "ci": [
          -1.25,
          0.375
        ],
        "diffs": [
          0,
          1,
          1,
          -3,
          0,
          -1,
          -1,
          0
        ],
        "m": 5,
        "p": 0.75,
        "holm": 1
      },
      {
        "base": "lru_demand_selector",
        "n": 8,
        "delta": -0.125,
        "ci": [
          -2.125,
          1
        ],
        "diffs": [
          1,
          1,
          1,
          -7,
          1,
          0,
          1,
          1
        ],
        "m": 7,
        "p": 0.359375,
        "holm": 1
      },
      {
        "base": "uniform_compress + common A10 budget adapter",
        "n": 8,
        "delta": 0.125,
        "ci": [
          -0.625,
          0.75
        ],
        "diffs": [
          1,
          0,
          1,
          -2,
          1,
          -1,
          1,
          0
        ],
        "m": 6,
        "p": 1.0,
        "holm": 1
      },
      {
        "base": "object_aware_legacy + common A10 budget adapter",
        "n": 8,
        "delta": 0.5,
        "ci": [
          0,
          0.875
        ],
        "diffs": [
          -1,
          1,
          1,
          0,
          1,
          0,
          1,
          1
        ],
        "m": 6,
        "p": 0.21875,
        "holm": 0.875
      }
    ],
    "resources": {
      "full": {
        "main_calls": 181,
        "importance": 0,
        "summary": 0,
        "input": 2140636,
        "wall_median": 131.72318506240845,
        "at_cap": 6,
        "managed_median": 6159.5
      },
      "fifo_selector": {
        "main_calls": 191,
        "importance": 0,
        "summary": 0,
        "input": 1147832,
        "wall_median": 102.97026836872101,
        "at_cap": 7,
        "managed_median": 2870.5
      },
      "lru_demand_selector": {
        "main_calls": 181,
        "importance": 0,
        "summary": 0,
        "input": 1074649,
        "wall_median": 99.49440205097198,
        "at_cap": 4,
        "managed_median": 2763.5
      },
      "ga_retrieval_adapted": {
        "main_calls": 198,
        "importance": 285,
        "summary": 0,
        "input": 1206642,
        "wall_median": 143.86340987682343,
        "at_cap": 7,
        "managed_median": 2749.5
      },
      "uniform_compress + common A10 budget adapter": {
        "main_calls": 197,
        "importance": 0,
        "summary": 0,
        "input": 1091350,
        "wall_median": 102.00997364521027,
        "at_cap": 7,
        "managed_median": 2066.5
      },
      "object_aware_legacy + common A10 budget adapter": {
        "main_calls": 190,
        "importance": 0,
        "summary": 169,
        "input": 1166383,
        "wall_median": 154.3550981283188,
        "at_cap": 7,
        "managed_median": 2724.0
      }
    },
    "matching": [
      {
        "a": "fifo_selector",
        "b": "lru_demand_selector",
        "matched_tasks": 7,
        "max_gap": 0.17549809241203906
      },
      {
        "a": "fifo_selector",
        "b": "ga_retrieval_adapted",
        "matched_tasks": 6,
        "max_gap": 0.1870817573465231
      },
      {
        "a": "fifo_selector",
        "b": "uniform_compress + common A10 budget adapter",
        "matched_tasks": 0,
        "max_gap": 0.8876404494382022
      },
      {
        "a": "fifo_selector",
        "b": "object_aware_legacy + common A10 budget adapter",
        "matched_tasks": 5,
        "max_gap": 0.3613156602847325
      },
      {
        "a": "lru_demand_selector",
        "b": "ga_retrieval_adapted",
        "matched_tasks": 5,
        "max_gap": 0.30226619853175873
      },
      {
        "a": "lru_demand_selector",
        "b": "uniform_compress + common A10 budget adapter",
        "matched_tasks": 0,
        "max_gap": 0.8876404494382022
      },
      {
        "a": "lru_demand_selector",
        "b": "object_aware_legacy + common A10 budget adapter",
        "matched_tasks": 6,
        "max_gap": 0.2894988828598788
      },
      {
        "a": "ga_retrieval_adapted",
        "b": "uniform_compress + common A10 budget adapter",
        "matched_tasks": 0,
        "max_gap": 0.8300561797752808
      },
      {
        "a": "ga_retrieval_adapted",
        "b": "object_aware_legacy + common A10 budget adapter",
        "matched_tasks": 6,
        "max_gap": 0.2768777614138438
      },
      {
        "a": "uniform_compress + common A10 budget adapter",
        "b": "object_aware_legacy + common A10 budget adapter",
        "matched_tasks": 1,
        "max_gap": 0.8174157303370786
      }
    ],
    "ledger": [
      {
        "task": "sympy__sympy-11870",
        "status": "Complete",
        "budget": 3037,
        "ratio": 0.2171767734553776,
        "breach_excess": null
      },
      {
        "task": "sympy__sympy-12481",
        "status": "OA exhaustion",
        "budget": 1887,
        "ratio": 0.14995232040686587,
        "breach_excess": null
      },
      {
        "task": "sympy__sympy-13146",
        "status": "Complete",
        "budget": 2709,
        "ratio": 0.1975641773628938,
        "breach_excess": null
      },
      {
        "task": "sympy__sympy-13437",
        "status": "OA exhaustion",
        "budget": 993,
        "ratio": 0.15,
        "breach_excess": null
      },
      {
        "task": "sympy__sympy-13647",
        "status": "Floor rule",
        "budget": 1438,
        "ratio": 0.2606016672707503,
        "breach_excess": 16
      },
      {
        "task": "sympy__sympy-13773",
        "status": "Floor rule",
        "budget": 1156,
        "ratio": 0.1918353800199137,
        "breach_excess": 9
      },
      {
        "task": "sympy__sympy-14817",
        "status": "Floor rule",
        "budget": 1517,
        "ratio": 0.19187958512522135,
        "breach_excess": 3
      },
      {
        "task": "sympy__sympy-15609",
        "status": "Floor rule",
        "budget": 1002,
        "ratio": 0.14997754827121687,
        "breach_excess": 1
      },
      {
        "task": "sympy__sympy-16106",
        "status": "Complete",
        "budget": 2849,
        "ratio": 0.2841611809295831,
        "breach_excess": null
      },
      {
        "task": "sympy__sympy-16281",
        "status": "Complete",
        "budget": 3689,
        "ratio": 0.25158562367864695,
        "breach_excess": null
      },
      {
        "task": "sympy__sympy-17022",
        "status": "Complete",
        "budget": 3069,
        "ratio": 0.14999266898001076,
        "breach_excess": null
      },
      {
        "task": "sympy__sympy-17139",
        "status": "Floor rule",
        "budget": 1332,
        "ratio": 0.6021699819168174,
        "breach_excess": 2
      },
      {
        "task": "sympy__sympy-18057",
        "status": "Floor rule",
        "budget": 1892,
        "ratio": 0.14994452369630687,
        "breach_excess": 32
      },
      {
        "task": "sympy__sympy-18189",
        "status": "Floor rule",
        "budget": 986,
        "ratio": 0.15869950104619346,
        "breach_excess": 36
      },
      {
        "task": "sympy__sympy-18835",
        "status": "Floor rule",
        "budget": 808,
        "ratio": 0.3356875778977981,
        "breach_excess": 20
      },
      {
        "task": "sympy__sympy-19487",
        "status": "Floor rule",
        "budget": 999,
        "ratio": 0.2479523454951601,
        "breach_excess": 78
      },
      {
        "task": "sympy__sympy-20154",
        "status": "Complete",
        "budget": 1682,
        "ratio": 0.17158012853208202,
        "breach_excess": null
      },
      {
        "task": "sympy__sympy-20442",
        "status": "Floor rule",
        "budget": 1034,
        "ratio": 0.24153235225414624,
        "breach_excess": 68
      },
      {
        "task": "sympy__sympy-21055",
        "status": "Floor rule",
        "budget": 1036,
        "ratio": 0.26666666666666666,
        "breach_excess": 2
      },
      {
        "task": "sympy__sympy-21627",
        "status": "Complete",
        "budget": 3494,
        "ratio": 0.1499957070490255,
        "breach_excess": null
      },
      {
        "task": "sympy__sympy-22840",
        "status": "OA exhaustion",
        "budget": 3458,
        "ratio": 0.4432765030124343,
        "breach_excess": null
      },
      {
        "task": "sympy__sympy-23262",
        "status": "Complete",
        "budget": 2172,
        "ratio": 0.3660262891809909,
        "breach_excess": null
      },
      {
        "task": "sympy__sympy-24152",
        "status": "Floor rule",
        "budget": 1222,
        "ratio": 0.7671060891399875,
        "breach_excess": 12
      },
      {
        "task": "sympy__sympy-24213",
        "status": "Floor rule",
        "budget": 926,
        "ratio": 0.39387494683113566,
        "breach_excess": 12
      }
    ],
    "cells": {
      "sympy__sympy-11870::full": {
        "repeated": 0,
        "wall": 154.4705741405487,
        "steps": 25,
        "main_calls": 25,
        "importance": 0,
        "summary": 0,
        "managed": 11156,
        "input": 445041,
        "resolved": null
      },
      "sympy__sympy-11870::fifo_selector": {
        "repeated": 1,
        "wall": 118.9967348575592,
        "steps": 25,
        "main_calls": 25,
        "importance": 0,
        "summary": 0,
        "managed": 3009,
        "input": 153538,
        "resolved": null
      },
      "sympy__sympy-11870::lru_demand_selector": {
        "repeated": 0,
        "wall": 108.74316883087158,
        "steps": 25,
        "main_calls": 25,
        "importance": 0,
        "summary": 0,
        "managed": 2888,
        "input": 146409,
        "resolved": null
      },
      "sympy__sympy-11870::ga_retrieval_adapted": {
        "repeated": 1,
        "wall": 151.62155389785767,
        "steps": 25,
        "main_calls": 25,
        "importance": 37,
        "summary": 0,
        "managed": 2893,
        "input": 166441,
        "resolved": null
      },
      "sympy__sympy-11870::uniform_compress + common A10 budget adapter": {
        "repeated": 0,
        "wall": 107.07922983169556,
        "steps": 25,
        "main_calls": 25,
        "importance": 0,
        "summary": 0,
        "managed": 2302,
        "input": 158555,
        "resolved": null
      },
      "sympy__sympy-11870::object_aware_legacy + common A10 budget adapter": {
        "repeated": 2,
        "wall": 239.7905330657959,
        "steps": 25,
        "main_calls": 25,
        "importance": 0,
        "summary": 39,
        "managed": 2991,
        "input": 172229,
        "resolved": null
      },
      "sympy__sympy-13146::full": {
        "repeated": 0,
        "wall": 146.38866209983826,
        "steps": 25,
        "main_calls": 25,
        "importance": 0,
        "summary": 0,
        "managed": 7721,
        "input": 387783,
        "resolved": null
      },
      "sympy__sympy-13146::fifo_selector": {
        "repeated": 0,
        "wall": 108.59135103225708,
        "steps": 25,
        "main_calls": 25,
        "importance": 0,
        "summary": 0,
        "managed": 2688,
        "input": 146555,
        "resolved": null
      },
      "sympy__sympy-13146::lru_demand_selector": {
        "repeated": 0,
        "wall": 93.65415906906128,
        "steps": 25,
        "main_calls": 25,
        "importance": 0,
        "summary": 0,
        "managed": 2688,
        "input": 133646,
        "resolved": null
      },
      "sympy__sympy-13146::ga_retrieval_adapted": {
        "repeated": 1,
        "wall": 309.08922505378723,
        "steps": 25,
        "main_calls": 25,
        "importance": 39,
        "summary": 0,
        "managed": 2606,
        "input": 145080,
        "resolved": null
      },
      "sympy__sympy-13146::uniform_compress + common A10 budget adapter": {
        "repeated": 1,
        "wall": 104.0638370513916,
        "steps": 25,
        "main_calls": 25,
        "importance": 0,
        "summary": 0,
        "managed": 1424,
        "input": 127226,
        "resolved": null
      },
      "sympy__sympy-13146::object_aware_legacy + common A10 budget adapter": {
        "repeated": 0,
        "wall": 141.22130703926086,
        "steps": 25,
        "main_calls": 25,
        "importance": 0,
        "summary": 17,
        "managed": 2588,
        "input": 148138,
        "resolved": null
      },
      "sympy__sympy-16106::full": {
        "repeated": 0,
        "wall": 60.30051589012146,
        "steps": 18,
        "main_calls": 18,
        "importance": 0,
        "summary": 0,
        "managed": 2667.0,
        "input": 135372,
        "resolved": null
      },
      "sympy__sympy-16106::fifo_selector": {
        "repeated": 0,
        "wall": 98.92328381538391,
        "steps": 25,
        "main_calls": 25,
        "importance": 0,
        "summary": 0,
        "managed": 2773,
        "input": 175814,
        "resolved": null
      },
      "sympy__sympy-16106::lru_demand_selector": {
        "repeated": 0,
        "wall": 67.37992095947266,
        "steps": 19,
        "main_calls": 19,
        "importance": 0,
        "summary": 0,
        "managed": 2359,
        "input": 108451,
        "resolved": null
      },
      "sympy__sympy-16106::ga_retrieval_adapted": {
        "repeated": 1,
        "wall": 125.44199824333191,
        "steps": 25,
        "main_calls": 25,
        "importance": 36,
        "summary": 0,
        "managed": 2601,
        "input": 146253,
        "resolved": null
      },
      "sympy__sympy-16106::uniform_compress + common A10 budget adapter": {
        "repeated": 0,
        "wall": 79.82697892189026,
        "steps": 25,
        "main_calls": 25,
        "importance": 0,
        "summary": 0,
        "managed": 2098,
        "input": 136556,
        "resolved": null
      },
      "sympy__sympy-16106::object_aware_legacy + common A10 budget adapter": {
        "repeated": 0,
        "wall": 82.96444892883301,
        "steps": 15,
        "main_calls": 15,
        "importance": 0,
        "summary": 5,
        "managed": 2037,
        "input": 87142,
        "resolved": null
      },
      "sympy__sympy-16281::full": {
        "repeated": 0,
        "wall": 169.82320404052734,
        "steps": 25,
        "main_calls": 25,
        "importance": 0,
        "summary": 0,
        "managed": 5793,
        "input": 300357,
        "resolved": null
      },
      "sympy__sympy-16281::fifo_selector": {
        "repeated": 3,
        "wall": 117.77199983596802,
        "steps": 25,
        "main_calls": 25,
        "importance": 0,
        "summary": 0,
        "managed": 3455,
        "input": 181072,
        "resolved": null
      },
      "sympy__sympy-16281::lru_demand_selector": {
        "repeated": 7,
        "wall": 122.80774807929993,
        "steps": 25,
        "main_calls": 25,
        "importance": 0,
        "summary": 0,
        "managed": 3656,
        "input": 178495,
        "resolved": null
      },
      "sympy__sympy-16281::ga_retrieval_adapted": {
        "repeated": 0,
        "wall": 179.082457780838,
        "steps": 25,
        "main_calls": 25,
        "importance": 43,
        "summary": 0,
        "managed": 3086,
        "input": 197400,
        "resolved": null
      },
      "sympy__sympy-16281::uniform_compress + common A10 budget adapter": {
        "repeated": 2,
        "wall": 110.22867608070374,
        "steps": 25,
        "main_calls": 25,
        "importance": 0,
        "summary": 0,
        "managed": 2035,
        "input": 173301,
        "resolved": null
      },
      "sympy__sympy-16281::object_aware_legacy + common A10 budget adapter": {
        "repeated": 0,
        "wall": 124.11271595954895,
        "steps": 25,
        "main_calls": 25,
        "importance": 0,
        "summary": 8,
        "managed": 3442,
        "input": 189357,
        "resolved": null
      },
      "sympy__sympy-17022::full": {
        "repeated": 0,
        "wall": 117.05770802497864,
        "steps": 25,
        "main_calls": 25,
        "importance": 0,
        "summary": 0,
        "managed": 5028,
        "input": 254501,
        "resolved": null
      },
      "sympy__sympy-17022::fifo_selector": {
        "repeated": 1,
        "wall": 100.78814601898193,
        "steps": 25,
        "main_calls": 25,
        "importance": 0,
        "summary": 0,
        "managed": 2968,
        "input": 157287,
        "resolved": null
      },
      "sympy__sympy-17022::lru_demand_selector": {
        "repeated": 0,
        "wall": 105.33464503288269,
        "steps": 24,
        "main_calls": 24,
        "importance": 0,
        "summary": 0,
        "managed": 2839.0,
        "input": 153989,
        "resolved": null
      },
      "sympy__sympy-17022::ga_retrieval_adapted": {
        "repeated": 1,
        "wall": 125.22662210464478,
        "steps": 25,
        "main_calls": 25,
        "importance": 29,
        "summary": 0,
        "managed": 2929,
        "input": 138344,
        "resolved": null
      },
      "sympy__sympy-17022::uniform_compress + common A10 budget adapter": {
        "repeated": 0,
        "wall": 99.95611023902893,
        "steps": 25,
        "main_calls": 25,
        "importance": 0,
        "summary": 0,
        "managed": 2194,
        "input": 133702,
        "resolved": null
      },
      "sympy__sympy-17022::object_aware_legacy + common A10 budget adapter": {
        "repeated": 0,
        "wall": 220.12378120422363,
        "steps": 25,
        "main_calls": 25,
        "importance": 0,
        "summary": 39,
        "managed": 2860,
        "input": 157421,
        "resolved": null
      },
      "sympy__sympy-20154::full": {
        "repeated": 0,
        "wall": 52.66038393974304,
        "steps": 13,
        "main_calls": 13,
        "importance": 0,
        "summary": 0,
        "managed": 6526,
        "input": 113204,
        "resolved": null
      },
      "sympy__sympy-20154::fifo_selector": {
        "repeated": 1,
        "wall": 68.82179307937622,
        "steps": 25,
        "main_calls": 25,
        "importance": 0,
        "summary": 0,
        "managed": 1434,
        "input": 97926,
        "resolved": null
      },
      "sympy__sympy-20154::lru_demand_selector": {
        "repeated": 0,
        "wall": 90.82966113090515,
        "steps": 24,
        "main_calls": 24,
        "importance": 0,
        "summary": 0,
        "managed": 1505.5,
        "input": 97784,
        "resolved": null
      },
      "sympy__sympy-20154::ga_retrieval_adapted": {
        "repeated": 0,
        "wall": 123.12904810905457,
        "steps": 23,
        "main_calls": 23,
        "importance": 30,
        "summary": 0,
        "managed": 1461,
        "input": 90915,
        "resolved": null
      },
      "sympy__sympy-20154::uniform_compress + common A10 budget adapter": {
        "repeated": 1,
        "wall": 80.3766462802887,
        "steps": 25,
        "main_calls": 25,
        "importance": 0,
        "summary": 0,
        "managed": 1112,
        "input": 100759,
        "resolved": null
      },
      "sympy__sympy-20154::object_aware_legacy + common A10 budget adapter": {
        "repeated": 0,
        "wall": 167.4888892173767,
        "steps": 25,
        "main_calls": 25,
        "importance": 0,
        "summary": 30,
        "managed": 1607,
        "input": 108977,
        "resolved": null
      },
      "sympy__sympy-21627::full": {
        "repeated": 0,
        "wall": 155.43545699119568,
        "steps": 25,
        "main_calls": 25,
        "importance": 0,
        "summary": 0,
        "managed": 7651,
        "input": 331667,
        "resolved": null
      },
      "sympy__sympy-21627::fifo_selector": {
        "repeated": 2,
        "wall": 105.15239071846008,
        "steps": 25,
        "main_calls": 25,
        "importance": 0,
        "summary": 0,
        "managed": 3317,
        "input": 166861,
        "resolved": null
      },
      "sympy__sympy-21627::lru_demand_selector": {
        "repeated": 0,
        "wall": 120.37393689155579,
        "steps": 25,
        "main_calls": 25,
        "importance": 0,
        "summary": 0,
        "managed": 3424,
        "input": 198595,
        "resolved": null
      },
      "sympy__sympy-21627::ga_retrieval_adapted": {
        "repeated": 1,
        "wall": 136.10526585578918,
        "steps": 25,
        "main_calls": 25,
        "importance": 35,
        "summary": 0,
        "managed": 3413,
        "input": 179243,
        "resolved": null
      },
      "sympy__sympy-21627::uniform_compress + common A10 budget adapter": {
        "repeated": 0,
        "wall": 122.06294012069702,
        "steps": 25,
        "main_calls": 25,
        "importance": 0,
        "summary": 0,
        "managed": 2365,
        "input": 170016,
        "resolved": null
      },
      "sympy__sympy-21627::object_aware_legacy + common A10 budget adapter": {
        "repeated": 0,
        "wall": 198.79201102256775,
        "steps": 25,
        "main_calls": 25,
        "importance": 0,
        "summary": 23,
        "managed": 3386,
        "input": 180469,
        "resolved": null
      },
      "sympy__sympy-23262::full": {
        "repeated": 0,
        "wall": 112.56022000312805,
        "steps": 25,
        "main_calls": 25,
        "importance": 0,
        "summary": 0,
        "managed": 2632,
        "input": 172711,
        "resolved": null
      },
      "sympy__sympy-23262::fifo_selector": {
        "repeated": 1,
        "wall": 53.99960231781006,
        "steps": 16,
        "main_calls": 16,
        "importance": 0,
        "summary": 0,
        "managed": 1718.5,
        "input": 68779,
        "resolved": null
      },
      "sympy__sympy-23262::lru_demand_selector": {
        "repeated": 0,
        "wall": 59.614603996276855,
        "steps": 14,
        "main_calls": 14,
        "importance": 0,
        "summary": 0,
        "managed": 1566.5,
        "input": 57280,
        "resolved": null
      },
      "sympy__sympy-23262::ga_retrieval_adapted": {
        "repeated": 1,
        "wall": 162.93890595436096,
        "steps": 25,
        "main_calls": 25,
        "importance": 36,
        "summary": 0,
        "managed": 2040,
        "input": 142966,
        "resolved": null
      },
      "sympy__sympy-23262::uniform_compress + common A10 budget adapter": {
        "repeated": 1,
        "wall": 74.22152590751648,
        "steps": 22,
        "main_calls": 22,
        "importance": 0,
        "summary": 0,
        "managed": 1179.5,
        "input": 91235,
        "resolved": null
      },
      "sympy__sympy-23262::object_aware_legacy + common A10 budget adapter": {
        "repeated": 0,
        "wall": 98.85295104980469,
        "steps": 25,
        "main_calls": 25,
        "importance": 0,
        "summary": 8,
        "managed": 2020,
        "input": 122650,
        "resolved": null
      }
    },
    "wall_delta_fifo": {
      "mean": 67.44872191548347,
      "median": 43.4660370349884,
      "positive": 8
    },
    "n_started": 77,
    "n_completed": 61,
    "n_interrupted": 16,
    "run_dollar_estimate": 213.51774,
    "ledger_dollar_estimate": 235.98962
  },
  "unchanged_read_case": {
    "rows": [
      {
        "id": "art_0002",
        "step": 3,
        "source": "edit_file",
        "version": 2,
        "in_context": false,
        "sha12": "907377b09b27"
      },
      {
        "id": "art_0003",
        "step": 5,
        "source": "read_file",
        "version": 3,
        "in_context": false,
        "sha12": "907377b09b27"
      },
      {
        "id": "art_0005",
        "step": 6,
        "source": "edit_file",
        "version": 4,
        "in_context": false,
        "sha12": "e52604081c45"
      },
      {
        "id": "art_0008",
        "step": 14,
        "source": "read_file",
        "version": 5,
        "in_context": false,
        "sha12": "e52604081c45"
      }
    ],
    "tool_invalidations_at_14": 5
  },
  "source_hashes": {
    "attempts1/results/traces/django__django-12113__full__collect/task.json": "53f5a3de018a80108695aa75a35d3a32864bf7dca7516929923c2f29e3861f81",
    "attempts1/results/traces/django__django-12113__full__collect/objects.jsonl": "aa7f3e04a275d2ab3aab075c059d98911de4dd1b88a3b6a25683fab424ccd61c",
    "attempts1/results/traces/django__django-12113__full__collect/accesses.jsonl": "5c96cfd2989855870f316aede10645510cc790a1cb6045cd8e7c4f49a9e58c1b",
    "attempts1/results/traces/django__django-12113__full__collect/steps.jsonl": "4d35fe948f5f1403be05a4f8a6b1c4cde608c9d3de70a493e661219b0ffd16e7",
    "attempts1/results/traces/django__django-13321__full__collect/task.json": "d09763ccd544bdb5e7b7230fbfa8e089f4f9002debcda6075d5b65fe4f1d16ce",
    "attempts1/results/traces/django__django-13321__full__collect/objects.jsonl": "381d83d57a347a7b693a8e0d2e46284c8fbb0b59016e5fccfde85c2f91cae24f",
    "attempts1/results/traces/django__django-13321__full__collect/accesses.jsonl": "4130cc606f2db1a0ecfc583d92840b550beed252eae42bb4a05d754b752683b3",
    "attempts1/results/traces/django__django-13321__full__collect/steps.jsonl": "a9e4d5b7476c432786e05d78eebc043ddcb30159d3c602c156c6f61645fe42a1",
    "attempts1/results/traces/mwaskom__seaborn-2848__full__collect/task.json": "32dad332b46809ab736da634beb052464b770b992f9881fb2491fcb705781770",
    "attempts1/results/traces/mwaskom__seaborn-2848__full__collect/objects.jsonl": "135104d4027f17b034ecd34515949d103a071f5f8166a7c41ca062758544d5c7",
    "attempts1/results/traces/mwaskom__seaborn-2848__full__collect/accesses.jsonl": "b32d4d8f908621bee52a4c95be1107e14878496331b63490cbcf98948c712743",
    "attempts1/results/traces/mwaskom__seaborn-2848__full__collect/steps.jsonl": "aa385b50036fb94c11564bd716a0033b66d655c4ea3e2ace741fc5500b457892",
    "attempts1/results/traces/mwaskom__seaborn-3010__full__collect/task.json": "44b3ace85dfb01b57155872624fa241d946ef8688c3bb968acc8f04213a92d77",
    "attempts1/results/traces/mwaskom__seaborn-3010__full__collect/objects.jsonl": "2f7c6491a1f715697acade2a28f6d1cb278c8cfdad565f54fd9a78ece69942be",
    "attempts1/results/traces/mwaskom__seaborn-3010__full__collect/accesses.jsonl": "0c1ec05f2e723a1a0f7946b6fe7dc63a34a152761c8c05ed5719800024d379f0",
    "attempts1/results/traces/mwaskom__seaborn-3010__full__collect/steps.jsonl": "928c6d842e702820a49883deae605ad298441e62ecf687cb7acf23ce1fa661a8",
    "attempts1/results/traces/mwaskom__seaborn-3190__full__collect/task.json": "e50992bbedea7f2ee45b017279add2efbeb9a50d9572103c20baf183cf8d2a7f",
    "attempts1/results/traces/mwaskom__seaborn-3190__full__collect/objects.jsonl": "6b78781a7cba49851654a568e7df8522a18c0166b521e360c6bbcce385412a6f",
    "attempts1/results/traces/mwaskom__seaborn-3190__full__collect/accesses.jsonl": "0e9b88ac47599de33d72cdc448bad5daff36c7fe0b8b3507cf4c1e3cdb7baecf",
    "attempts1/results/traces/mwaskom__seaborn-3190__full__collect/steps.jsonl": "43728cf123ebc500f275b33d541a550bb99c07c20de937ba94b19c1dc501627e",
    "attempts1/results/traces/mwaskom__seaborn-3407__full__collect/task.json": "3c487c6a3da79b307e29546ac562acf7e094a3e9c2c14129b4b9a553d3e53c20",
    "attempts1/results/traces/mwaskom__seaborn-3407__full__collect/objects.jsonl": "3629419aed75a4f45931b865e542d4ce598ae41da7e40f5f105c7f9c8e2730f7",
    "attempts1/results/traces/mwaskom__seaborn-3407__full__collect/accesses.jsonl": "65664958f981ec0e8577556da6c5ff5bc9db00849934c8163d126d35735399c6",
    "attempts1/results/traces/mwaskom__seaborn-3407__full__collect/steps.jsonl": "46e453044eab372784269d1854fd8136ef3ecb6debf4dd9497b79e2bf5f72f42",
    "attempts1/results/traces/pallets__flask-4045__full__collect/task.json": "09dcecd38b59793d20d5373ce0634441d5c44549711a7bcfbdf40efdee198458",
    "attempts1/results/traces/pallets__flask-4045__full__collect/objects.jsonl": "1c57f0abc6386bfd558bbc5ce5a5a74608de61b9abf3c6f6f5905aba6dcde2cf",
    "attempts1/results/traces/pallets__flask-4045__full__collect/accesses.jsonl": "52f69b4e6069027f3650a4b386fa22b9a703455164592bfc1eb35a1623443632",
    "attempts1/results/traces/pallets__flask-4045__full__collect/steps.jsonl": "601fc2b44047b7dfd4950c36cc21eb35b8ac1971790673d3266ab69880b8f87e",
    "attempts1/results/traces/psf__requests-3362__full__collect/task.json": "4775d2805e7d40f4611b1a33f646f77876a84927a7f437fc58756f84e44b0b83",
    "attempts1/results/traces/psf__requests-3362__full__collect/objects.jsonl": "09b65320b1a729cf94b02a5ff9d54b04b0734f25955079ed58dbc84f88633932",
    "attempts1/results/traces/psf__requests-3362__full__collect/accesses.jsonl": "01405dd88debb4f7063cdcf6150f5e1ac182bc86a6875850db724d647590a3a1",
    "attempts1/results/traces/psf__requests-3362__full__collect/steps.jsonl": "6973ffb5623eceea1c7b215f30bbc33c0794a739010b8a318e717fe77c2e73a8",
    "attempts1/results/traces/pylint-dev__pylint-5859__full__collect/task.json": "2f32b1de451d21ae27054a2ec3af2516d33aa5ccd29a1337d18d4633275dc540",
    "attempts1/results/traces/pylint-dev__pylint-5859__full__collect/objects.jsonl": "aebc5c1003f2ae466c0f3e0c876c8e1bb85f894112dc204f0003382b88ac6888",
    "attempts1/results/traces/pylint-dev__pylint-5859__full__collect/accesses.jsonl": "a190fe88e835e758e2df496cfc129615b962a766d4280b2d3b226c687ad5be95",
    "attempts1/results/traces/pylint-dev__pylint-5859__full__collect/steps.jsonl": "a33eb2518e7a9641535f582b2105f997dbc0f6d19937dd42f34368efc2e8599e",
    "attempts1/results/traces/pylint-dev__pylint-6506__full__collect/task.json": "6ede31cfbf374c50b99e82720ce9c25c5e5123eaf11ce9ba0d518f0d2dd11c03",
    "attempts1/results/traces/pylint-dev__pylint-6506__full__collect/objects.jsonl": "f6f7a865b4d4f747436818c6a4db2c0df808bab15a6ecba4e778f13eccda3146",
    "attempts1/results/traces/pylint-dev__pylint-6506__full__collect/accesses.jsonl": "20a379168555a5b291166c98e01636d9411cb9b66a30b5a9486af41adb00c4a4",
    "attempts1/results/traces/pylint-dev__pylint-6506__full__collect/steps.jsonl": "3258dbc46f5b1396dfe2efc976d17066be974d52d104d1847d594098298306e5",
    "attempts1/results/traces/pylint-dev__pylint-7228__full__collect/task.json": "ec25eb2690b1a16c9836852b435b56f1a800c1d538ac5bee7a178ca738ab6bf0",
    "attempts1/results/traces/pylint-dev__pylint-7228__full__collect/objects.jsonl": "90299e499de079088bf08c8cfe6f0226d3d20e9317a89c3fb622561bad9d61b4",
    "attempts1/results/traces/pylint-dev__pylint-7228__full__collect/accesses.jsonl": "b0199a366869bd736fcc7de16f9fa6c88933a10e3696afb10864e65f47286169",
    "attempts1/results/traces/pylint-dev__pylint-7228__full__collect/steps.jsonl": "d0b9f2a9b2c15930c15e0135248e6468022bcf3a28ceb7267024ed13ca425ef2",
    "attempts1/results/traces/pylint-dev__pylint-7993__full__collect/task.json": "c445500d6a8594374a7ac783687a1367e03af551f4a9206c49943bfc125072d5",
    "attempts1/results/traces/pylint-dev__pylint-7993__full__collect/objects.jsonl": "a2c250a134c2af6d98367f355c38248dd03480e70fbfe60c74f95744d43c33fd",
    "attempts1/results/traces/pylint-dev__pylint-7993__full__collect/accesses.jsonl": "61700f8631053f7a78f2a805b84d2435f924656ae4e3c83c454768822ae4c73d",
    "attempts1/results/traces/pylint-dev__pylint-7993__full__collect/steps.jsonl": "044135dc24073bfe933a5e5e641e863d84dee43b52cd8aaaae5d7156db1bbfa2",
    "attempts1/results/traces/pytest-dev__pytest-11143__full__collect/task.json": "6ed808ce9d9ee2f548ddd5ed453808fcfa89412bb6281c4f2308a0e2a2dcc295",
    "attempts1/results/traces/pytest-dev__pytest-11143__full__collect/objects.jsonl": "2dd9ca202026de6d434c80dd71e729e883563b39745dfe616fb59a115a0172f0",
    "attempts1/results/traces/pytest-dev__pytest-11143__full__collect/accesses.jsonl": "9a92a9a44f693225e75582ae59641f89814ca5eb3600234c34709b937600dec9",
    "attempts1/results/traces/pytest-dev__pytest-11143__full__collect/steps.jsonl": "452d2c68787285b65f3b5274845bd4b1693261cc437cdc022b8a836d09778ba1",
    "attempts1/results/traces/pytest-dev__pytest-11148__full__collect/task.json": "c5939a606d3f8c59e3469af98f18e9fe7e8ef086af005dfca0ac06dd919c938a",
    "attempts1/results/traces/pytest-dev__pytest-11148__full__collect/objects.jsonl": "9da1e1de25e8d0f6d5ca6ed0636d96fa43d2c2eb189471385865d556ec54adb9",
    "attempts1/results/traces/pytest-dev__pytest-11148__full__collect/accesses.jsonl": "513dd1dca3738f13e1efc7074a3972f9417c565d1331a12402a6f1e3de18d124",
    "attempts1/results/traces/pytest-dev__pytest-11148__full__collect/steps.jsonl": "2832f79ce85c58755b2e9c614a42f7c165e61ce79f5ce37b85d748d842c0b6b9",
    "attempts1/results/traces/pytest-dev__pytest-7168__full__collect/task.json": "218102e4b1de95c12723698d8817e691dff1ad06b9e422398234f2dc1138567b",
    "attempts1/results/traces/pytest-dev__pytest-7168__full__collect/objects.jsonl": "307c8cf5269c5f349eab2a3e6f4eabc25d96b949a4f61655ecc9fd5cc153ccf2",
    "attempts1/results/traces/pytest-dev__pytest-7168__full__collect/accesses.jsonl": "b62352d611d219ff8df0199df73c37c855d15872c47b4527bdb83c4c9d52eb60",
    "attempts1/results/traces/pytest-dev__pytest-7168__full__collect/steps.jsonl": "b567f1d885bc9a2a3513008d9487d8e4ffc407004e31d0884c0a30c0e3642809",
    "attempts1/results/traces/pytest-dev__pytest-7432__full__collect/task.json": "51e8d41be5bc0f388ec669c5bffe2c3cf9a584d03fc1b2588e15870cfc11842e",
    "attempts1/results/traces/pytest-dev__pytest-7432__full__collect/objects.jsonl": "ad3d39ab47355f941c9722369f1f9cc43edd0bcd33efc893a8b9ecf8a896b325",
    "attempts1/results/traces/pytest-dev__pytest-7432__full__collect/accesses.jsonl": "e030f42ab90aabea5bae9d6f4e53341c82e2c27c2ba555caf3417b63d09a110d",
    "attempts1/results/traces/pytest-dev__pytest-7432__full__collect/steps.jsonl": "2a70fd95272153bf4f318d786aecaf8d499bde963c14f1c5ddd66335d6d5a931",
    "attempts1/results/traces/pytest-dev__pytest-7490__full__collect/task.json": "f4242050ff332e4b6e9e74096caf7aa7c98e4eceafee27a53984b025c4436968",
    "attempts1/results/traces/pytest-dev__pytest-7490__full__collect/objects.jsonl": "34f7640e0a9c78105ee08b526f46504e74faa39d2c0aba3be724609077b43344",
    "attempts1/results/traces/pytest-dev__pytest-7490__full__collect/accesses.jsonl": "aa94b66add4350473c112f8d2e3e0677232c0604921a856c85a7f139bedd7863",
    "attempts1/results/traces/pytest-dev__pytest-7490__full__collect/steps.jsonl": "1a61fa361bb03f1ff794a061908fd878e9338ff98c22648aedf28bdd47b4fa83",
    "attempts1/results/traces/pytest-dev__pytest-8365__full__collect/task.json": "14a98eee21b4b8e2a4bc2698b72c3034fcb992b478482b8dbec019c26b979b21",
    "attempts1/results/traces/pytest-dev__pytest-8365__full__collect/objects.jsonl": "a5e718c2d1dd8e4d42a4ca02a58477dab6557b329718637e52a74cef7533ba6d",
    "attempts1/results/traces/pytest-dev__pytest-8365__full__collect/accesses.jsonl": "c18c8a281ab5af8f69dfa4e02d2eff7b9bd72a03eba4afd38770d093969a0458",
    "attempts1/results/traces/pytest-dev__pytest-8365__full__collect/steps.jsonl": "98b50188f083b868f41b06630b989c55dda8df4042e4132ed82ff0bf7e45a2ac",
    "attempts1/results/traces/pytest-dev__pytest-8906__full__collect/task.json": "765ae4dde157a75dd79397e0a8a5062cb0270e6e957033cc02e2eb950bb51553",
    "attempts1/results/traces/pytest-dev__pytest-8906__full__collect/objects.jsonl": "809359515ddf47557daff817d2365deb36660682a086bd9bc0100215d66a13f9",
    "attempts1/results/traces/pytest-dev__pytest-8906__full__collect/accesses.jsonl": "167ee16085ec3be153cb1066b1c3e736f98b756c344f9bbf970c50572aea55fb",
    "attempts1/results/traces/pytest-dev__pytest-8906__full__collect/steps.jsonl": "c2162579f4137b88620bd6a9bc6a38cc850e3f7cff52f047777a88da102d563d",
    "attempts1/results/traces/pytest-dev__pytest-9359__full__collect/task.json": "a6b4df18c5e4ac5476287ccabcde60cf4e5e4ccd0fa24278f1308f0545ce55f7",
    "attempts1/results/traces/pytest-dev__pytest-9359__full__collect/objects.jsonl": "6e0fbc5f21da0739804e4e326cfac86b3f9da1e354d834661bbaa79df5b5ccae",
    "attempts1/results/traces/pytest-dev__pytest-9359__full__collect/accesses.jsonl": "196c8a9bfbaafc6ab83ddde5962bd171436c4dad55210a91344bb434b833e902",
    "attempts1/results/traces/pytest-dev__pytest-9359__full__collect/steps.jsonl": "f7090726a8b992cf1174500ad096553a8acb8856cecd2d75d3e121380d486ee7",
    "attempts1/results/traces/sphinx-doc__sphinx-10325__full__collect/task.json": "985b1527dd8f6c097e1c7b726c94f82410c7ddec571a6cbb337b72ea076c1803",
    "attempts1/results/traces/sphinx-doc__sphinx-10325__full__collect/objects.jsonl": "7d702bc8df939196cbb9dd02bbf7605c48803231fd2a2be26d1420b76a9c2b1f",
    "attempts1/results/traces/sphinx-doc__sphinx-10325__full__collect/accesses.jsonl": "d14011acb7e4085919f4d19b21cbf0981031c87aae2ed6b35ef89bbdcd5ac5f9",
    "attempts1/results/traces/sphinx-doc__sphinx-10325__full__collect/steps.jsonl": "e641a2cd83d6c521a5caab671b3aab03b426bcbb952f483819ee3f921643f916",
    "attempts1/results/traces/sphinx-doc__sphinx-10451__full__collect/task.json": "4154c4173da6b8b42114b4560d762f991b767d620a8f1e56d3881efb8b1a3b75",
    "attempts1/results/traces/sphinx-doc__sphinx-10451__full__collect/objects.jsonl": "7f7fb366e2244701e1e5852406b1fe05b2786ad792d5ccca99f09dc21d080ef8",
    "attempts1/results/traces/sphinx-doc__sphinx-10451__full__collect/accesses.jsonl": "6617053152a7459fd794cb83d90633213394eeec27e702e0978abff733da499c",
    "attempts1/results/traces/sphinx-doc__sphinx-10451__full__collect/steps.jsonl": "a09485ec92d97ac40a4fba3c4f190e40479f7da5cb2849c6753b83eba53cd1a3",
    "attempts1/results/traces/sphinx-doc__sphinx-11445__full__collect/task.json": "2211442c1ed67a0118ea2772652f9d69a8f709726a42f31ffdcede48ee9d2689",
    "attempts1/results/traces/sphinx-doc__sphinx-11445__full__collect/objects.jsonl": "fae45fce12aaa717f2a90f2dace2006425548284e21e01b80e0c91e362f92138",
    "attempts1/results/traces/sphinx-doc__sphinx-11445__full__collect/accesses.jsonl": "d7ea40022cc3f07044ac26646fa66d360438484fd6b4436e87a44b889107658c",
    "attempts1/results/traces/sphinx-doc__sphinx-11445__full__collect/steps.jsonl": "7f1ce96c2d07e7ed5ed7d6dd1b8850f3afece26efc74cebb07f00e43298a964d",
    "attempts1/results/traces/sphinx-doc__sphinx-8595__full__collect/task.json": "0b0ee7cd0e110e245fc494d826b88049e56197abafadbaba61d70d2dbda769de",
    "attempts1/results/traces/sphinx-doc__sphinx-8595__full__collect/objects.jsonl": "be4e288b955f9813d1a115129939a8ef91e8ed594f6ebd00f2b7b4b75c9f98e7",
    "attempts1/results/traces/sphinx-doc__sphinx-8595__full__collect/accesses.jsonl": "f0b79fce1256e308dc8ed0a1f85163bdc896c011b2559d6ce5d04b7746ceb74a",
    "attempts1/results/traces/sphinx-doc__sphinx-8595__full__collect/steps.jsonl": "00f273f6ae14e3f33b0dd0f6269bd0ac6a6c6daad266cb9d5999dfcd57a31c5b",
    "attempts1/results/traces/sympy__sympy-11400__full__collect/task.json": "95c53eb3518e9384b54aefd2eff35c5cf2e10b23627dc47fc57b9505974e19db",
    "attempts1/results/traces/sympy__sympy-11400__full__collect/objects.jsonl": "10f211de3eed639a2b0ff94b097137a4984955b5a01da51f6ee93b00701de4c1",
    "attempts1/results/traces/sympy__sympy-11400__full__collect/accesses.jsonl": "12986deeb78bae715bc38331ebbf7669a9d5352d1508db4ba52e109bfc38b8da",
    "attempts1/results/traces/sympy__sympy-11400__full__collect/steps.jsonl": "e9422ff50dbab5f9cdc015d869bf6c9b8a3f99bda0eca5d757631c9fd67f6c41",
    "attempts1/results/traces/sympy__sympy-11870__full__collect/task.json": "99642643e57f581a104fe8904b07cc21d93a72553b9626d1cbd734b8aeb7937c",
    "attempts1/results/traces/sympy__sympy-11870__full__collect/objects.jsonl": "0145b67f3c8bb97904f81ceeb0ef3b1fe08f17387f66940768804b4ee08e7a6e",
    "attempts1/results/traces/sympy__sympy-11870__full__collect/accesses.jsonl": "6bddc810d8db24626da45d910d2e3f813b8f32ebbb69540a782c4e428b22b719",
    "attempts1/results/traces/sympy__sympy-11870__full__collect/steps.jsonl": "768616ef5676504bff165ff2cd410fe50ec39006973b87e5371a95e191cc0726",
    "attempts1/results/traces/sympy__sympy-12236__full__collect/task.json": "866948d6703b2706f92d9b2e441fdf9a194d317df6098b80530b7fbfbaeaaca4",
    "attempts1/results/traces/sympy__sympy-12236__full__collect/objects.jsonl": "333cf2ba422813ad35d2b03acccc177b2448493ef001b770386865c6dd24cf3f",
    "attempts1/results/traces/sympy__sympy-12236__full__collect/accesses.jsonl": "52fca84edba707ea277b5eac5886e4f26885dee874ac5da7f406c4ea4868f746",
    "attempts1/results/traces/sympy__sympy-12236__full__collect/steps.jsonl": "853e03cb273b09e84b28ca3989759166cccbbb9d1e504178da2e5ad5a7a5dd19",
    "attempts1/results/traces/sympy__sympy-12419__full__collect/task.json": "3e7848fea4f9711afed51958317adda5b56cb1162c811b0f2fad82a220de41e9",
    "attempts1/results/traces/sympy__sympy-12419__full__collect/objects.jsonl": "cff09ffef6c9ae15eff7eed7aee4b1c409ffc4804cd537c22affd2a1e0d688fe",
    "attempts1/results/traces/sympy__sympy-12419__full__collect/accesses.jsonl": "05dac204ad33174064881dad6dec7752e607789c2f6334522407b9cf2bbd0ca1",
    "attempts1/results/traces/sympy__sympy-12419__full__collect/steps.jsonl": "6a26da599f95239a48a7aaa45936e316dee8188ddf3c73b3f623f8cfaa5fc7c4",
    "attempts1/results/traces/sympy__sympy-12454__full__collect/task.json": "7ce36dcd10d71b5095972a882e78cff48b2353a79fa7c4e25c110047a6635a51",
    "attempts1/results/traces/sympy__sympy-12454__full__collect/objects.jsonl": "d3fc42b326c63e9d827d0dae1855fca76a4d61efaed552e9604106494320ed38",
    "attempts1/results/traces/sympy__sympy-12454__full__collect/accesses.jsonl": "0e9dd80b732af7e126aaf192a0fd50394e248cd735ad8eaefc7a6b2a79f1d9df",
    "attempts1/results/traces/sympy__sympy-12454__full__collect/steps.jsonl": "14b805fa35f783703d1e88062a3b787ac8b1d9ca3740d57ac8f78ffb05211841",
    "attempts1/results/traces/sympy__sympy-12481__full__collect/task.json": "f214f01eb9560d00849cc6f8484abc896646508f6fc96b973662ef08653927d9",
    "attempts1/results/traces/sympy__sympy-12481__full__collect/objects.jsonl": "fd6bbdc2ffca9b6639f286be02055c60038681c5484ad628b2786645447841a0",
    "attempts1/results/traces/sympy__sympy-12481__full__collect/accesses.jsonl": "f3a58d8850e25dc48d0b496fb4261fe06f517e9e7b4b7154b41a6790fed73376",
    "attempts1/results/traces/sympy__sympy-12481__full__collect/steps.jsonl": "a62eff86429829ae65c305e4f304f1b025bbcce468ec5b09ac945387595e4515",
    "attempts1/results/traces/sympy__sympy-13031__full__collect/task.json": "4da89a47ed68499ec4d1ff2ccc0e316cd49ffaf76bba1aff6a38687c83be8ff7",
    "attempts1/results/traces/sympy__sympy-13031__full__collect/objects.jsonl": "53f6d4bf93be3666d30f89dec91294c0c5a5d755675cb0fd4b554d4259eca8c8",
    "attempts1/results/traces/sympy__sympy-13031__full__collect/accesses.jsonl": "eeb46ca58ab7d0a517b5ac3be13e370ca41de267852f1b0ad8ebff82ab19cb6e",
    "attempts1/results/traces/sympy__sympy-13031__full__collect/steps.jsonl": "948f73c4e9e0a3a4d5a42841949b28ddfc0fbec9b2c1faa954297ea71fd2d882",
    "attempts1/results/traces/sympy__sympy-13146__full__collect/task.json": "1a7b0e3bb0910f1921e895bc330d2c6a3cfe2ee9c555bdda5d78ca40cc7fec1b",
    "attempts1/results/traces/sympy__sympy-13146__full__collect/objects.jsonl": "e5ccce8cc6b6376e77e4765cf32e9ce6d05e064832f92094bc22b9ec3e2849b7",
    "attempts1/results/traces/sympy__sympy-13146__full__collect/accesses.jsonl": "8debcc92a5b2776eee25ccd092df81cf09aa61d319648ddeb09a9cb4b916490c",
    "attempts1/results/traces/sympy__sympy-13146__full__collect/steps.jsonl": "dbca7adc6c5ffd3b9e6852af181e2f680e6c0ab8ad2dea7fe2d039c41cd15d97",
    "attempts1/results/traces/sympy__sympy-13437__full__collect/task.json": "6137e50ecd36c444e7dfee12dfa4540b8d682ade172885240f6a4d610fcaed30",
    "attempts1/results/traces/sympy__sympy-13437__full__collect/objects.jsonl": "8423a8e8d009911ad530a38b08ea1b9c52d4ca6f91b0e4e48b74c3598c7ea51c",
    "attempts1/results/traces/sympy__sympy-13437__full__collect/accesses.jsonl": "64b26cfd0b585d907c2f426974e7213f489b052c943289f458e0efcbfd4c35c6",
    "attempts1/results/traces/sympy__sympy-13437__full__collect/steps.jsonl": "02067f557a94e98204b0ee6f234901195590e4f2c5beadcd8b0128f7cb426ad3",
    "attempts1/results/traces/sympy__sympy-13647__full__collect/task.json": "983407024e9678d9731e96cb4237ba04704ac2dca09a5c06702046ebea0adff3",
    "attempts1/results/traces/sympy__sympy-13647__full__collect/objects.jsonl": "f3859d99a03b579855c5b16c5ff0cc2148474f8443bef52fd2e2ed1f92ea156b",
    "attempts1/results/traces/sympy__sympy-13647__full__collect/accesses.jsonl": "3e930c9a291dd762e9ff602c87d7d34dda00fc16ad20c08f32c5e4be51079096",
    "attempts1/results/traces/sympy__sympy-13647__full__collect/steps.jsonl": "d0ec27835b66de8edded5625341f94beca1ff15fbf1d646388fd163a82b4a633",
    "attempts1/results/traces/sympy__sympy-13773__full__collect/task.json": "0ba78046784ebb73c3e2634f3f913574cad0962813dfe6da7b28dbbaea7c9f24",
    "attempts1/results/traces/sympy__sympy-13773__full__collect/objects.jsonl": "9dea296b87e2399e1f03111fb0ec056967ae90ad212fd995fd794dbd6e881b26",
    "attempts1/results/traces/sympy__sympy-13773__full__collect/accesses.jsonl": "8807e33317b1c972f9e3add477aa6f3a9be43a70acc1e8fd3cf98faa6ba3e2e3",
    "attempts1/results/traces/sympy__sympy-13773__full__collect/steps.jsonl": "3dfb5960cd1ac2c61145277398c56b3317f0d7517c390674cb7337b42b9f17ad",
    "attempts1/results/traces/sympy__sympy-14817__full__collect/task.json": "546b40ba824f6e179b0e6a17801f87db7b49b5abef5672a5bf06ee0ce2ac4e2c",
    "attempts1/results/traces/sympy__sympy-14817__full__collect/objects.jsonl": "c55091fd2b0ebd6ced66b0dbe7f58b498c47b7ffab9c42e3cd85afffcd222418",
    "attempts1/results/traces/sympy__sympy-14817__full__collect/accesses.jsonl": "3d99600e71b96043293359e908430a1086654067ce8e131c64c838f7e149408d",
    "attempts1/results/traces/sympy__sympy-14817__full__collect/steps.jsonl": "7b02c6827621990e4135a22d0f64c684eebf04104616e6460abfbb2d265a0c22",
    "attempts1/results/traces/sympy__sympy-15609__full__collect/task.json": "84a38512b90bebb11e674ab81f7ba42722299b5e313b8be7673a060d2eafb90a",
    "attempts1/results/traces/sympy__sympy-15609__full__collect/objects.jsonl": "3aef354a02627b3fb2357634c286aebd3a7cb5185aae3187f602dd8454347b57",
    "attempts1/results/traces/sympy__sympy-15609__full__collect/accesses.jsonl": "a9d3b93510313ff8c30e0b72ce2df5209523952d8991b71fb607b08b4c6c3c6d",
    "attempts1/results/traces/sympy__sympy-15609__full__collect/steps.jsonl": "cb022927370071a98af610eb65b7b139665e4ef0fcb6a37d16cf46acbc737a55",
    "attempts1/results/traces/sympy__sympy-16106__full__collect/task.json": "4b6d1bbc41f07234d220d63f6b35687f8a7f812b84354d03cb898310cdaacffa",
    "attempts1/results/traces/sympy__sympy-16106__full__collect/objects.jsonl": "abf1a5942eb50eb9be220a306a0df493b9e81e7bb5b85b124d0086d82316deea",
    "attempts1/results/traces/sympy__sympy-16106__full__collect/accesses.jsonl": "1ce550ab4b6057a3696aa126ef82eeb6b041f3aa2e27bdf767b7ebdd44ea480b",
    "attempts1/results/traces/sympy__sympy-16106__full__collect/steps.jsonl": "57ba3e56818f1cc777d3ce65a0db5088930d5374842340183e5f87f55571fa15",
    "attempts1/results/traces/sympy__sympy-16281__full__collect/task.json": "089610ef7d477f8480daa589a65ddb2191c427cb5512ab95912cac540b13c6a2",
    "attempts1/results/traces/sympy__sympy-16281__full__collect/objects.jsonl": "fb8f16023ea04048ce17c49fdf111a9ab0dfe5d4051fee4b7411004da0c65af7",
    "attempts1/results/traces/sympy__sympy-16281__full__collect/accesses.jsonl": "a95e84682264dfb2f7cfd0e5fee2e2e5100ca61f8d0355ee54ec6322f4f56925",
    "attempts1/results/traces/sympy__sympy-16281__full__collect/steps.jsonl": "eaa36e6d13ffe552d072cedd42a6462350cc2fa5c748845c5b081f0aa32eab18",
    "attempts1/results/traces/sympy__sympy-17022__full__collect/task.json": "84effe58ed05c2903666c11c122ecde4c6a70bac7f375bbd750b462fee04fa9e",
    "attempts1/results/traces/sympy__sympy-17022__full__collect/objects.jsonl": "495569c27268e28151556ef3dc35d3bbc9e98b00bedb40b4d24ab91b59f4a2ab",
    "attempts1/results/traces/sympy__sympy-17022__full__collect/accesses.jsonl": "544e83ee96686092ff8aaf36a831b74939ff4e3572c0897108a9f62262db713c",
    "attempts1/results/traces/sympy__sympy-17022__full__collect/steps.jsonl": "113854c0fe74156267dae1d8e2d2f266ab32a5cf8ca9ed9712293b5e39c45a07",
    "attempts1/results/traces/sympy__sympy-17139__full__collect/task.json": "87c416c3eb50776b306ac8875827ce5d57f80444103d04a0b972f469f78abb6e",
    "attempts1/results/traces/sympy__sympy-17139__full__collect/objects.jsonl": "ac4ec0c75209144b0a4fee6ee15730c833debceb78be6dc2d562baf8c0644410",
    "attempts1/results/traces/sympy__sympy-17139__full__collect/accesses.jsonl": "92572ca94614e7912e3aa75ce1c75a71d44064167161aa553bb779bebe9987e4",
    "attempts1/results/traces/sympy__sympy-17139__full__collect/steps.jsonl": "ee94d6ff18b2f4fe10961504bbb35875742814cbb86dd5389e5d10c0122f647a",
    "attempts1/results/traces/sympy__sympy-18057__full__collect/task.json": "5fdac3a8a7a5583c55f3b2ce5e91be42c5ea12efc7c52c37cd8b03fab290601a",
    "attempts1/results/traces/sympy__sympy-18057__full__collect/objects.jsonl": "30c892817fa7fa5c40d84cf6d70bf91eb8496e8828adeaffbbf5e117d77fdbf5",
    "attempts1/results/traces/sympy__sympy-18057__full__collect/accesses.jsonl": "bc2f7e6714d39f6381a203cd1404e75596b33800a3b93f96c018abadeea391e3",
    "attempts1/results/traces/sympy__sympy-18057__full__collect/steps.jsonl": "99202e73a34a52ae135d941c168566e5feb9b5a18573fc1217bf12472bf8576f",
    "attempts1/results/traces/sympy__sympy-18189__full__collect/task.json": "7908dc7c3500806c3c55e82822fbac0264359bb02249ab99c5d47f7073438e53",
    "attempts1/results/traces/sympy__sympy-18189__full__collect/objects.jsonl": "cb66faa50041fd96998fd1bcdf90a665cbcb56d3eae591c59f6c1e2493265328",
    "attempts1/results/traces/sympy__sympy-18189__full__collect/accesses.jsonl": "5cc4fbf65ebc56e8deb97020ddb5b16aea25146514389fbf67cafc357fc7e7d9",
    "attempts1/results/traces/sympy__sympy-18189__full__collect/steps.jsonl": "f523223a2e7758ebb004f57048d425ef23de165ef70ea20b9c5291ab1c97d01e",
    "attempts1/results/traces/sympy__sympy-18835__full__collect/task.json": "d5d334fc27a424f472998306aef3dad996f1ab3190e52dff4603c953a227f4d3",
    "attempts1/results/traces/sympy__sympy-18835__full__collect/objects.jsonl": "e675fb4c25774888e3cf7594c9c450f26b0c1579e6ca18e7ebc1d61af6657634",
    "attempts1/results/traces/sympy__sympy-18835__full__collect/accesses.jsonl": "a1d3762a95cce3bb6cc1d9d255a905dd91ab7a5d6f4fe4aa3b3d3007f2dfb8a6",
    "attempts1/results/traces/sympy__sympy-18835__full__collect/steps.jsonl": "7f5f5cc5e3e20eaa40cb6f6891b9cf3defab42ffe792c442a44887af361a5c0f",
    "attempts1/results/traces/sympy__sympy-19007__full__collect/task.json": "49a74b4efb7e29a877c62a087d9af9c8e92fec4de361c28cd71aeeae2114aba8",
    "attempts1/results/traces/sympy__sympy-19007__full__collect/objects.jsonl": "7def8a92950f6b09a0a7be777f1c3e0809b4c674deefe9a8e86e8bdaac946e43",
    "attempts1/results/traces/sympy__sympy-19007__full__collect/accesses.jsonl": "ea8859293039e01430823f268c9c102ef0100cef95089a1e22663b3685734c87",
    "attempts1/results/traces/sympy__sympy-19007__full__collect/steps.jsonl": "fa498c5e9db25771e1fdb69f62cd4149d0b1a1b997dfd2eb64191984527f79de",
    "attempts1/results/traces/sympy__sympy-19487__full__collect/task.json": "ccd1096a9bb16191d5f59b662d09d8740bfa0aa71d629fa058950d0dfe71c317",
    "attempts1/results/traces/sympy__sympy-19487__full__collect/objects.jsonl": "8aa15fe1507e56f6b10bdfa29b730e35e2a8f5a20512eb550d1d66e495736098",
    "attempts1/results/traces/sympy__sympy-19487__full__collect/accesses.jsonl": "97330efd4f9dc756864a2169366c7c475b5b16cc64590b9c97d528683a5abe99",
    "attempts1/results/traces/sympy__sympy-19487__full__collect/steps.jsonl": "24a522fd8d73226d390436e6495a3bb475e13ea47f686bd20d1fd46ea66cd7ab",
    "attempts1/results/traces/sympy__sympy-20154__full__collect/task.json": "479d2815e82534a66fe5242fe8833289d3871e1d12763c1b9429bef6e3eebc9d",
    "attempts1/results/traces/sympy__sympy-20154__full__collect/objects.jsonl": "776da6335e8198f3f51353295c077e0beb6001c6947aa32b62033e4704b1b0e7",
    "attempts1/results/traces/sympy__sympy-20154__full__collect/accesses.jsonl": "89a160f4b46310185038459a9dc4960907e22f2836dc73f74327949d9588bf5d",
    "attempts1/results/traces/sympy__sympy-20154__full__collect/steps.jsonl": "42cabfcc16c9324e793b5d6efbd844b8b8f712abfe0ec647d7b51920f02d1fb5",
    "attempts1/results/traces/sympy__sympy-20442__full__collect/task.json": "916275e53407aa100d8cb76f1c0daf3c8362a931699df0d936d959c79fa28e37",
    "attempts1/results/traces/sympy__sympy-20442__full__collect/objects.jsonl": "65b8f57b3e6d9ef494a8e9d1e70e0a33fd1e8b868aea789d20f42934e25eafd3",
    "attempts1/results/traces/sympy__sympy-20442__full__collect/accesses.jsonl": "94992eb724d71a01f4be6818d22c9392977c19975ae3ce3440701d19a5d4aecb",
    "attempts1/results/traces/sympy__sympy-20442__full__collect/steps.jsonl": "fcc26a5b3bb4a017e8c538bf837d1b38dc91c8da18be817b8c1ac9fd89add019",
    "attempts1/results/traces/sympy__sympy-21055__full__collect/task.json": "12d27926a15f59e46a4042623c93c06f50f366e96203b70695fa808b7ec7054b",
    "attempts1/results/traces/sympy__sympy-21055__full__collect/objects.jsonl": "c7ceacdb127e47a1bc689c0f41f852cae2f79064f9d7b10cb28da649d8ed6385",
    "attempts1/results/traces/sympy__sympy-21055__full__collect/accesses.jsonl": "3e5dea0b5c9ca5ea1ebc9b868e87f37da6a914f763f958cca5508bb9e09a6194",
    "attempts1/results/traces/sympy__sympy-21055__full__collect/steps.jsonl": "9484e72a8263ee6356073d0e399bef7a6ff860c6a9b66034ae1bb79079813924",
    "attempts1/results/traces/sympy__sympy-21627__full__collect/task.json": "f69194c6f9c1c364f2460731c269bc373422e401aec2e4c0de5f5bbe68827ead",
    "attempts1/results/traces/sympy__sympy-21627__full__collect/objects.jsonl": "a03b71c2da3ee95b1b5f6c389a74828dd99f01748e3ca0ad8d4e250ca1a7ce61",
    "attempts1/results/traces/sympy__sympy-21627__full__collect/accesses.jsonl": "ab1e9bd6b77ad0dba904f17eb4946dc099268c6f5a21c0cf9b8c045656b4774c",
    "attempts1/results/traces/sympy__sympy-21627__full__collect/steps.jsonl": "9971e82bc4142643240a095ba260c158a71ec8bb81497020fa93ae6b986e5a7f",
    "attempts1/results/traces/sympy__sympy-22840__full__collect/task.json": "70e35e372654e0971db536c3abbf785000420b6fc7cf92c09fe5f8c3cf03a5d6",
    "attempts1/results/traces/sympy__sympy-22840__full__collect/objects.jsonl": "7e4454b727a1a048ec71dc276e1e2582421834a17e95400096729abca7f574ae",
    "attempts1/results/traces/sympy__sympy-22840__full__collect/accesses.jsonl": "c8ae47af976f7a5509c239780dc66138e275262e9b7237d01ef98ba65691a77d",
    "attempts1/results/traces/sympy__sympy-22840__full__collect/steps.jsonl": "661e417b95d0426ca7ef609cb5ea52413b9ab0d75cfd8e8bdaa36192973e123a",
    "attempts1/results/traces/sympy__sympy-23191__full__collect/task.json": "af1c5c99c8c40ef89e718ec4325eca11cc5d8ea733b0a41c6e80f4adefbcec06",
    "attempts1/results/traces/sympy__sympy-23191__full__collect/objects.jsonl": "61c87e22adbd03a1f21d650eebd92c4148516134b575a14d977a224f43e669c9",
    "attempts1/results/traces/sympy__sympy-23191__full__collect/accesses.jsonl": "edc473547bd6058110b582429d6690987279a8b03d703882cf05484a7fad592b",
    "attempts1/results/traces/sympy__sympy-23191__full__collect/steps.jsonl": "bb1beb6f004e6eadd734a9af4bf6f09824f348f45ce4f82d341291c46751c237",
    "attempts1/results/traces/sympy__sympy-23262__full__collect/task.json": "cc13c92ca53ee8d337f3fa497fa9d3591f24f5aee24614357503ea71652c26d2",
    "attempts1/results/traces/sympy__sympy-23262__full__collect/objects.jsonl": "04194ac657adfe8cd10bc06de7cdbfeb0aba857f2ca92c2dc3141752e5c19125",
    "attempts1/results/traces/sympy__sympy-23262__full__collect/accesses.jsonl": "7e553528e4711e941bde2ee41aa94ab05d29e0ce4f2a43bbbe41dc521424587c",
    "attempts1/results/traces/sympy__sympy-23262__full__collect/steps.jsonl": "95e12a644b2d14c81afe8c9265830e68c61d669c4e7285fabab4c7b44f7a7ad9",
    "attempts1/results/traces/sympy__sympy-24152__full__collect/task.json": "5605001f161f89787f1357e1b34568b461869f75c8878ee98ca83263d7003b72",
    "attempts1/results/traces/sympy__sympy-24152__full__collect/objects.jsonl": "faa3547106463808197cd5961990f5db495b1af5b7cc309e6e0865b724ba7851",
    "attempts1/results/traces/sympy__sympy-24152__full__collect/accesses.jsonl": "6b5138491e2bda33027283a5ecc871faa1bebdc0a76d4763fff1ea928e190776",
    "attempts1/results/traces/sympy__sympy-24152__full__collect/steps.jsonl": "a9ec4c34eaced5c0244ae4556d400a9734a0e1104402a56f92b58679d65ae612",
    "attempts1/results/traces/sympy__sympy-24213__full__collect/task.json": "a1971f8810566028370175f6494b21c4350f89705c88e309e3f324ad52548096",
    "attempts1/results/traces/sympy__sympy-24213__full__collect/objects.jsonl": "eedeb679bd4a5eb5e584585e79712cf126478093963a56a11194fc927a1a07c0",
    "attempts1/results/traces/sympy__sympy-24213__full__collect/accesses.jsonl": "dc6dc7ca848f347310c4a4a974d530d2338c490b9725a14e396902aace36f126",
    "attempts1/results/traces/sympy__sympy-24213__full__collect/steps.jsonl": "11ed25e0f61aa99350b43cbf6584b16dd86a88967396258220383dc5113c42dd",
    "attempts1/results/traces_tb/amuse-install__full__tb/task.json": "4db34eb167c80fb00a1d1bac5aa0615813360f89a424318bed8e212d0e784a70",
    "attempts1/results/traces_tb/amuse-install__full__tb/objects.jsonl": "0dec6f9a734a127a856d0a4e7013e6ea2e8103222c664658fc5d8ff6de36607a",
    "attempts1/results/traces_tb/amuse-install__full__tb/accesses.jsonl": "7d37c5765442832b29b51c26a5d6ed8e4c18ef4a44fe20a7a7e4d6efd6e41636",
    "attempts1/results/traces_tb/amuse-install__full__tb/steps.jsonl": "59f662c9b08cfe24a41978b571461240889f99bb57c7fbe99d3c035609807931",
    "attempts1/results/traces_tb/assign-seats__full__tb/task.json": "cca4f8f8723af0cba3711095ff59279923d0924ce5e925c63a106828b0f608a3",
    "attempts1/results/traces_tb/assign-seats__full__tb/objects.jsonl": "f6592f7678f7eb21dd3b874ec7e1bec910f4ba0c58b4ba5e8badca9da2915695",
    "attempts1/results/traces_tb/assign-seats__full__tb/accesses.jsonl": "703867ac45905c6561262978f265cbc73d1b682756c5edb5454110f119fd5418",
    "attempts1/results/traces_tb/assign-seats__full__tb/steps.jsonl": "b983ee0bdbb18c85ce1866a16ce17a4a6193392c36e4c31c12235ebf9fe51e66",
    "attempts1/results/traces_tb/bank-trans-filter__full__tb/task.json": "bf2c7d6fadd9dd46e32049d0ff7c39d32221901d473c5702ffa44800149ce9ff",
    "attempts1/results/traces_tb/bank-trans-filter__full__tb/objects.jsonl": "08a9cf31ce04be30abcdfef13156d0738debfd57ec08d5940e9ae120f38f6af5",
    "attempts1/results/traces_tb/bank-trans-filter__full__tb/accesses.jsonl": "1e74b79ebfc1a816aad0a06113f89cfe23322bd2eb526211ba1ffd1c9466f1de",
    "attempts1/results/traces_tb/bank-trans-filter__full__tb/steps.jsonl": "4f5df7e53b2352952c7e1fced6925d8b3dee89b61f5c5c0b849d0bbbe3e98da9",
    "attempts1/results/traces_tb/broken-python__full__tb/task.json": "df7ac214f695b3a5dd4731e30c6c166b2480c8176297e9d7eafd53c7219cdd03",
    "attempts1/results/traces_tb/broken-python__full__tb/objects.jsonl": "9a3cb7adc4f900344da208cdd1b93ae9df05011d7a5981e7b72318cfef7840eb",
    "attempts1/results/traces_tb/broken-python__full__tb/accesses.jsonl": "24f89614e2c7dd4bf001381a6e74d910d99a9f30b1d1be996f90f467b5a5a663",
    "attempts1/results/traces_tb/broken-python__full__tb/steps.jsonl": "3852799eab38f1c940a15d0350cab62ed2fc1cb9b59bb3bc481a2c2e1127436e",
    "attempts1/results/traces_tb/cpp-compatibility__full__tb/task.json": "88a25a1166b12eebfa61aba03d7dc974bc1a8fd1694a7d9f3b5bb2fd7d1f2a34",
    "attempts1/results/traces_tb/cpp-compatibility__full__tb/objects.jsonl": "945373ae2ac60b7a250f9e716ac1e2d26e0d56ed774da0876da321999df2d44a",
    "attempts1/results/traces_tb/cpp-compatibility__full__tb/accesses.jsonl": "b412a1632c7073f03c0253ceae0e2d58330d6ddcc1b1c5302f5bf7f95caf6f1d",
    "attempts1/results/traces_tb/cpp-compatibility__full__tb/steps.jsonl": "d9344fca55b1d8df0dcccde6a346c8788a145f02275a6182fe69915ce0e060a9",
    "attempts1/results/traces_tb/gomoku-planner__full__tb/task.json": "6a175759975677ffdc9cf84be733fbf2401ceeb71df8a7f54d942644f1bdcbdc",
    "attempts1/results/traces_tb/gomoku-planner__full__tb/objects.jsonl": "6aa8474c99b02b95a58387325d81e6d9f143d392eeb57fe0cda404dce5c355db",
    "attempts1/results/traces_tb/gomoku-planner__full__tb/accesses.jsonl": "2b66480ecd5a87c000f126490c531dbdb136cf9bdf85dee700d8e7d2e31c5acc",
    "attempts1/results/traces_tb/gomoku-planner__full__tb/steps.jsonl": "6c3a792326e1d0987a0916ca681e030fbc0a11633c9944559ebc6feb00cc4e98",
    "attempts1/results/traces_tb/jsonl-aggregator__full__tb/task.json": "c19b9d2a5bb5212ec0d6143d00e3af5f9706483ee904acc342ea8926f58beb3f",
    "attempts1/results/traces_tb/jsonl-aggregator__full__tb/objects.jsonl": "87c2410dc9fb7ff1733b02162c4dd01c3fdda3cfe054fb246188e716cebdf3ab",
    "attempts1/results/traces_tb/jsonl-aggregator__full__tb/accesses.jsonl": "b70624727c3a596fa710526fc33ed9f60e2eda5f0166d759d552a8a93f07263f",
    "attempts1/results/traces_tb/jsonl-aggregator__full__tb/steps.jsonl": "2f15987043029b636ef07fa60f938f16d93d86720b88de3eb499bf06039cffad",
    "attempts1/results/traces_tb/logistic-regression-divergence__full__tb/task.json": "c016ba793872001d6d2e43c2efbd1115d09c327f2af80ce8b468eafea2202afc",
    "attempts1/results/traces_tb/logistic-regression-divergence__full__tb/objects.jsonl": "9825cab3d985637142aaae2230641105f2f8bff209374b117b0720454c5e72c0",
    "attempts1/results/traces_tb/logistic-regression-divergence__full__tb/accesses.jsonl": "69ced828b35982f1ca0424ab368633e10ad40347f31efe8442040dd69b7bd4c4",
    "attempts1/results/traces_tb/logistic-regression-divergence__full__tb/steps.jsonl": "fabe3b4876b5fbe5ad150839b2cf10bf9d050aedbf5fa12c1cc35a6db1317e14",
    "attempts1/results/traces_tb/mixed-integer-programming__full__tb/task.json": "f6b7a217423df38577012f84541cc46d5134440f8e0a6c303b70641bbaa97dbc",
    "attempts1/results/traces_tb/mixed-integer-programming__full__tb/objects.jsonl": "9508a071a4ed2ef7afb2d9d648158b650555ded1c397a5b31d5dcd08c0d0dc5f",
    "attempts1/results/traces_tb/mixed-integer-programming__full__tb/accesses.jsonl": "b6db1dca075ef453c1d20e887c427ecbe93480a786e5247eb70f81d160e9fb42",
    "attempts1/results/traces_tb/mixed-integer-programming__full__tb/steps.jsonl": "2ba02f79dd5e6847f3fef7578ab45ba40722ff1e98412b7db17daad7eaf42717",
    "attempts1/results/traces_tb/multistep-definite-integral__full__tb/task.json": "2db5f243a6106edc24d74e294fb07c16dd8ac44e81aa2a3adf02b896bdd8495b",
    "attempts1/results/traces_tb/multistep-definite-integral__full__tb/objects.jsonl": "35028ad729fc0c976225aabf586d3aa3dab982f0117df17f152c1646031231f7",
    "attempts1/results/traces_tb/multistep-definite-integral__full__tb/accesses.jsonl": "88a826f3fdcd7e41444cb1bb74a39090634844a17d266233abfe751e85608383",
    "attempts1/results/traces_tb/multistep-definite-integral__full__tb/steps.jsonl": "1e30f193377c2cab3bbdd901b5f0b42509e0e8a00c8d9cda721c34802b0362b8",
    "attempts1/results/traces_tb/png-generation__full__tb/task.json": "af8b24576fd43bc66501329eb23bf326d9908039d31b0aa259fb664a7c9c476b",
    "attempts1/results/traces_tb/png-generation__full__tb/objects.jsonl": "e1920ba040cfbf3ef24053d60137f9f92790fba27ee125c3ef6a5d0dddddcc69",
    "attempts1/results/traces_tb/png-generation__full__tb/accesses.jsonl": "be7ec4f87c80310f4450d68f3220dde9811ddacd9eb6d1192ea6dc2624b5239a",
    "attempts1/results/traces_tb/png-generation__full__tb/steps.jsonl": "ea1f16d528dfb86b1db8c179d41910e9a0c1264469949413063d7b7bf4bc454f",
    "attempts1/results/traces_tb/recover-accuracy-log__full__tb/task.json": "e094ad1cb5718689de8321e0c88c36f8179cd1a794da34f08ef940d8ff421ca9",
    "attempts1/results/traces_tb/recover-accuracy-log__full__tb/objects.jsonl": "2bfb631c4ab5f3b172e1bd2076d0b72e6e0d413afd0ae4eafaf184e29a56667b",
    "attempts1/results/traces_tb/recover-accuracy-log__full__tb/accesses.jsonl": "fe43654e0d17d8deb565a957a5bc350e5765f894c6b2cfaa272013d967dfa7a3",
    "attempts1/results/traces_tb/recover-accuracy-log__full__tb/steps.jsonl": "1c848517f488c0cb91c143154404344ed37e9a0d9773eb821b09a60255f3bb3b",
    "attempts1/results/traces_tb/security-vulhub-minio__full__tb/task.json": "13664236b3f4396cb93a66517d2a465b3530f5570c4bfd17c6f2169b317141f3",
    "attempts1/results/traces_tb/security-vulhub-minio__full__tb/objects.jsonl": "0b09f06949caf62357d5fb66cc47dc5b002505ecbf452c3392b87162b67ce9c8",
    "attempts1/results/traces_tb/security-vulhub-minio__full__tb/accesses.jsonl": "bc2fa8144e8737bd2fd1024300eab0dbfc65f1f1bfe73ed0f68f6d4121ec6dce",
    "attempts1/results/traces_tb/security-vulhub-minio__full__tb/steps.jsonl": "f1a0e0d9e917b4e36145f5300ee4b2a937e674b42026eda92699190b17612102",
    "attempts1/results/traces_tb/sha-puzzle__full__tb/task.json": "99b7fb55301e51ef360cae9357a354c41f0db6b88be51a9ccc39c29a2360775b",
    "attempts1/results/traces_tb/sha-puzzle__full__tb/objects.jsonl": "01e00ae4007fff8b0cd76e5962b73d37839d21c63559070f28f6486449492f7c",
    "attempts1/results/traces_tb/sha-puzzle__full__tb/accesses.jsonl": "694d69bb2a9debf6602ffbd2b254014e8cc269f76f689909d0af82606695833a",
    "attempts1/results/traces_tb/sha-puzzle__full__tb/steps.jsonl": "13e4a90f7c1b89f2c7bbfaea4a2698488befbb01fcdbae77cdee35739fab27e4",
    "attempts1/results/traces_tb/slurm-simple-node-monitoring__full__tb/task.json": "cfa79a8d869f17a90324f03c8096767bc7591ac59ed2570e329663547c40d1ec",
    "attempts1/results/traces_tb/slurm-simple-node-monitoring__full__tb/objects.jsonl": "a1d66b9030bb76ec0dd80f2cc990fbd34e59f18e6d7e4f2a5eb66e3d0e0acfa6",
    "attempts1/results/traces_tb/slurm-simple-node-monitoring__full__tb/accesses.jsonl": "2d5f31c625325e6040bf5724b9b97824832d6c4449a1ce2292ce196daec26072",
    "attempts1/results/traces_tb/slurm-simple-node-monitoring__full__tb/steps.jsonl": "2b55296784d292f5eaa8c594526e0fd291d5fd557af9642c66a7f80f7f9fe1f4",
    "attempts1/results/traces_tb/sparql-professors-universities__full__tb/task.json": "66641f0c6eb535c821844268b1395f89677f3f93d276256ad20ba926c3c53ba8",
    "attempts1/results/traces_tb/sparql-professors-universities__full__tb/objects.jsonl": "2199511e746395b9579c22b2c7972d467b18200ceb8b93a4c8233f60de75f795",
    "attempts1/results/traces_tb/sparql-professors-universities__full__tb/accesses.jsonl": "01bfe9815393b36b42895424f41ce82ca59890030db18812ceac39fc2becb5f6",
    "attempts1/results/traces_tb/sparql-professors-universities__full__tb/steps.jsonl": "efbfa27e0036e18ac9da7d5b48be954221adf24792c8a48ca0c98fb8bb3c0579",
    "attempts1/results/traces_tb/speech-to-text__full__tb/task.json": "380a232d401e18ca11d3c8238bedaa755400e6cbbb4aaec2355fe72a4983bc92",
    "attempts1/results/traces_tb/speech-to-text__full__tb/objects.jsonl": "ec228dce4a299f543817e5133554f3aade5a2b20bac9b863fa9033d4edaff7dd",
    "attempts1/results/traces_tb/speech-to-text__full__tb/accesses.jsonl": "7a4fbaa5610359a0e21427a996ce1c91c69fc2edc95b733d041ba8f9a2564a37",
    "attempts1/results/traces_tb/speech-to-text__full__tb/steps.jsonl": "2f9048cbffdce1ecb60839817fb0a96acba07cd4db65ec9ec239e445df575d9a",
    "attempts1/results/traces_tb/tree-directory-parser__full__tb/task.json": "cc2ab8a2306ea41d8606ef8a03995f93fbc4998ba57ed996f905d8b8763061d5",
    "attempts1/results/traces_tb/tree-directory-parser__full__tb/objects.jsonl": "a31b1562cab3d5c5bfd7f580fa26d6535562151dae428d8d65376aef43a8fbce",
    "attempts1/results/traces_tb/tree-directory-parser__full__tb/accesses.jsonl": "4d2bd101ba3582ce005be7c7175330cf97f6b6cfbbf2ecd046d998e32615ee5b",
    "attempts1/results/traces_tb/tree-directory-parser__full__tb/steps.jsonl": "da5368ecca64a5b6cdbcbdd9f8ab3490259811a9298079026ffe0c46aff60fc6",
    "attempts1/results/tables/cost.csv": "d3d78c232e353ccf9da0eb0225ec204ac00b7e37a17255393ce7aad9794aa244",
    "attempts1/results/compression.csv": "b90cab96f64e6987e3ecc46f009c3aa82fb250c5fa8a61bd9442bf69867700b5",
    "attempts1/results/policy/cells.json": "0790cf51ae701123a916197d34288d9f2da2398868991a4f8a802de148fd1356",
    "attempts1/results/policy_tight/cells.json": "4a4db53674cafcac7207abbbeb8db3791a80b00698a211da98b25966a7df8e12",
    "attempts1/results/policy_w3/cells.json": "a5a710cf5454dbd3583f8224e05f9a7bf7bcb9ce85f64944b1e12b57aba960c6",
    "attempts1/results/policy_heldout/cells.json": "9971f0664b109099703558bb38ad1693374d2621489ea209b96b6a483c907145",
    "attempts1/FINDINGS_BUDGET_FLOOR.md": "b213a22ae1518427fe8db51414ded7a499422a3be3ba24adf9231ea394364488",
    "generative-agents-eval/results/phase3_calibration_v3/agent/run_result.json": "c73c8039361e3245b20fac1a586762a2ea4e73feb9312a37e0ffca34337be87b",
    "generative-agents-eval/results/phase3_calibration_v3/agent/records.jsonl": "e313b5d39ba0e5f95f2c7c85fa0789e860d21304baf647bc45b1c80935659503",
    "generative-agents-eval/results/phase3_quality_v1/QUALITY.json": "716fa871ae102e6bc5dc69f884b8c7b52ab9482814e08d630dd07fc8d40839f3",
    "generative-agents-eval/results/phase3_calibration_v3/agent/traces/sympy__sympy-11870__a10-full/task.json": "2350bebd5e56286312d0a5f7ea7e3fd55320809fce8d61c8c809e24057772cc3",
    "generative-agents-eval/results/phase3_calibration_v3/agent/traces/sympy__sympy-11870__a10-full/steps.jsonl": "d66b6dcbe3e6ccc732cfcb07db9b5c189f1a681bd30002d6fffec4c665ad1df0",
    "generative-agents-eval/results/phase3_calibration_v3/agent/traces/sympy__sympy-11870__a10-fifo_selector/task.json": "82e2ca95aaa4f92675f82737560b59b2c0e0b66c464b018ff74737c1a22481b9",
    "generative-agents-eval/results/phase3_calibration_v3/agent/traces/sympy__sympy-11870__a10-fifo_selector/steps.jsonl": "9870ce7694f1322a096ae53deacda50828a80c55b034d7749436ad893799180a",
    "generative-agents-eval/results/phase3_calibration_v3/agent/traces/sympy__sympy-11870__a10-lru_demand_selector/task.json": "f0c4d3af1a7f5ac8e191973670a028224bbe101094cf4f79a689ac3a10088df4",
    "generative-agents-eval/results/phase3_calibration_v3/agent/traces/sympy__sympy-11870__a10-lru_demand_selector/steps.jsonl": "1e24e8c97d19f7957f6d94d3c161f437094c22a11d8884a6d5866b64583433cc",
    "generative-agents-eval/results/phase3_calibration_v3/agent/traces/sympy__sympy-11870__a10-ga_retrieval_adapted/task.json": "a6c8ead3e37e2a8001c315e843be89e58c823b643e17e1811895bbfa5afbd41c",
    "generative-agents-eval/results/phase3_calibration_v3/agent/traces/sympy__sympy-11870__a10-ga_retrieval_adapted/steps.jsonl": "5a92f7fe626abf99d4f825b01dcccea4ac49cc2a11b8e738aad7dca7f4b18a08",
    "generative-agents-eval/results/phase3_calibration_v3/agent/traces/sympy__sympy-11870__a10-uniform_compress/task.json": "b9910f9c1cdd794905bd2fff9eff6c501bccf0856221da5d8589ae26848b595c",
    "generative-agents-eval/results/phase3_calibration_v3/agent/traces/sympy__sympy-11870__a10-uniform_compress/steps.jsonl": "43207f1202cbf051db88724a146b9b57d59821c3cb96d721663bd3a63d75a281",
    "generative-agents-eval/results/phase3_calibration_v3/agent/traces/sympy__sympy-11870__a10-object_aware_legacy/task.json": "ccb898c7c11ea023ef7a8829f7978cb7b53b28c02e07cff969da4743460d7286",
    "generative-agents-eval/results/phase3_calibration_v3/agent/traces/sympy__sympy-11870__a10-object_aware_legacy/steps.jsonl": "39be55006b693457c72001aadecd62c051d7898b0254d38ea8d001b281dbe9ba",
    "generative-agents-eval/results/phase3_calibration_v3/agent/traces/sympy__sympy-13146__a10-full/task.json": "44891a18cbaddb1e3bad5c23be9b1a92d7aa2cdd15ca2a9ee482b8accbc5e4e8",
    "generative-agents-eval/results/phase3_calibration_v3/agent/traces/sympy__sympy-13146__a10-full/steps.jsonl": "bba205f52820412d36f030ed7601069791cbcdaf9ddbb4ed7bef3a7d0e1d8727",
    "generative-agents-eval/results/phase3_calibration_v3/agent/traces/sympy__sympy-13146__a10-fifo_selector/task.json": "fabdaa2518ff29e2955c17d3397f9a2111069285919d041ea3387b53f634ec4b",
    "generative-agents-eval/results/phase3_calibration_v3/agent/traces/sympy__sympy-13146__a10-fifo_selector/steps.jsonl": "a52da76cdec64cd6c5531c2305fe397d38f2a73834339af0767a8d9760d6d0be",
    "generative-agents-eval/results/phase3_calibration_v3/agent/traces/sympy__sympy-13146__a10-lru_demand_selector/task.json": "974c320fb409cb38a5bb6492af98e66eee7cf0592572ebb19dbfcabc6c7ce0d5",
    "generative-agents-eval/results/phase3_calibration_v3/agent/traces/sympy__sympy-13146__a10-lru_demand_selector/steps.jsonl": "fde63f40a021e5b63090ce9a8b7e0fb6c5c15fbc46f650b6385e3ed2a028f3b4",
    "generative-agents-eval/results/phase3_calibration_v3/agent/traces/sympy__sympy-13146__a10-ga_retrieval_adapted/task.json": "b815fb35d80c549034fff57214dad9aca9d3059b0c63bebe152de93f6b107190",
    "generative-agents-eval/results/phase3_calibration_v3/agent/traces/sympy__sympy-13146__a10-ga_retrieval_adapted/steps.jsonl": "c12c99aacab893718737964e5f7159e1fbc33d3af4c65ca17a133fe4edfe1ba4",
    "generative-agents-eval/results/phase3_calibration_v3/agent/traces/sympy__sympy-13146__a10-uniform_compress/task.json": "757b243375446b808f76aa64f56cc3014505ab65a71c3377f933683655081950",
    "generative-agents-eval/results/phase3_calibration_v3/agent/traces/sympy__sympy-13146__a10-uniform_compress/steps.jsonl": "64d245df11d0cd2dad565011d18853c886ab4c96c2f34458161168da3cdb9441",
    "generative-agents-eval/results/phase3_calibration_v3/agent/traces/sympy__sympy-13146__a10-object_aware_legacy/task.json": "909482e55c15769df9aa532d9e0c1a999a832b358c3a4cc6b505c495480e875e",
    "generative-agents-eval/results/phase3_calibration_v3/agent/traces/sympy__sympy-13146__a10-object_aware_legacy/steps.jsonl": "7c3b2d92a6076726b54b6f1988f5c20f64289c89094c88efd9d77cda1657c76a",
    "generative-agents-eval/results/phase3_calibration_v3/agent/traces/sympy__sympy-16106__a10-full/task.json": "19e4d0a67d03189034b52e3a5998d2488f4a114fc64fd62920a4af2af0c32a90",
    "generative-agents-eval/results/phase3_calibration_v3/agent/traces/sympy__sympy-16106__a10-full/steps.jsonl": "8804f28bb34d330b6d3fabaaf0d5ce54beca3894c9ddfc64949f5e2b05bd79af",
    "generative-agents-eval/results/phase3_calibration_v3/agent/traces/sympy__sympy-16106__a10-fifo_selector/task.json": "2e75b78ecc2f828091752d63919a25fed80f49c55e9fc8996c37076ab9859532",
    "generative-agents-eval/results/phase3_calibration_v3/agent/traces/sympy__sympy-16106__a10-fifo_selector/steps.jsonl": "b201366498cf8df4d047a8cc97387041a0936e23b019642efd9be5f702646045",
    "generative-agents-eval/results/phase3_calibration_v3/agent/traces/sympy__sympy-16106__a10-lru_demand_selector/task.json": "c9d1bd65cc4bae23c130f807ce4c87c9d8e180b9ee7f8d3a2171882d1d988319",
    "generative-agents-eval/results/phase3_calibration_v3/agent/traces/sympy__sympy-16106__a10-lru_demand_selector/steps.jsonl": "2c885cd9c1d383c8f407f61ace3e6130fc1f1175c3300a642e27130a6996df02",
    "generative-agents-eval/results/phase3_calibration_v3/agent/traces/sympy__sympy-16106__a10-ga_retrieval_adapted/task.json": "58bdd27d5cec11f0344e386807ba21865c01d56d660edb736d2712d3917ad876",
    "generative-agents-eval/results/phase3_calibration_v3/agent/traces/sympy__sympy-16106__a10-ga_retrieval_adapted/steps.jsonl": "502988042230c594e614f6e4ae65f6fb2645973815cf70f87cb270cc85b7752a",
    "generative-agents-eval/results/phase3_calibration_v3/agent/traces/sympy__sympy-16106__a10-uniform_compress/task.json": "5af316515c143f2f20b2d8518317b7077c383a0ca718817f78092aa172a4c6be",
    "generative-agents-eval/results/phase3_calibration_v3/agent/traces/sympy__sympy-16106__a10-uniform_compress/steps.jsonl": "64b77bce14907bc6f9471c60bfa79550213b0e1c690db04e9d7751da1053f67d",
    "generative-agents-eval/results/phase3_calibration_v3/agent/traces/sympy__sympy-16106__a10-object_aware_legacy/task.json": "2e20c0cd2e8e9f99d0bf8628a7879f6b294d83d54955b043d16d2c9c414c59e0",
    "generative-agents-eval/results/phase3_calibration_v3/agent/traces/sympy__sympy-16106__a10-object_aware_legacy/steps.jsonl": "a727d5dfece14b02fd04c1a21c4712fd9cbf95e14df14b7f1b1ea31d94a25f88",
    "generative-agents-eval/results/phase3_calibration_v3/agent/traces/sympy__sympy-16281__a10-full/task.json": "cbbee6b06464513ce0117bc1dd10e656f4b8ebff8999de93e69981e7a93893f7",
    "generative-agents-eval/results/phase3_calibration_v3/agent/traces/sympy__sympy-16281__a10-full/steps.jsonl": "fdc34511432c0737377d69e785ecd99a91cc8e4881d4ce9c1074c6cd35f622f6",
    "generative-agents-eval/results/phase3_calibration_v3/agent/traces/sympy__sympy-16281__a10-fifo_selector/task.json": "6e47bf0acc14115c320ff54ea97c9e40d5e16f2f9cbb01a904c59ec6dc35cd14",
    "generative-agents-eval/results/phase3_calibration_v3/agent/traces/sympy__sympy-16281__a10-fifo_selector/steps.jsonl": "b70f9adac9f8bf3205204805836e5c36b1e7c24d194e8961de5bf23fd664e9cf",
    "generative-agents-eval/results/phase3_calibration_v3/agent/traces/sympy__sympy-16281__a10-lru_demand_selector/task.json": "f6bd389f187af34f6d67e0c41071d1ece3aa1c506743730e894220a11a5cd488",
    "generative-agents-eval/results/phase3_calibration_v3/agent/traces/sympy__sympy-16281__a10-lru_demand_selector/steps.jsonl": "3975719ad631f5d430d42f6a934002ce0a88de2dfffe815d2edba0af3bfeb92c",
    "generative-agents-eval/results/phase3_calibration_v3/agent/traces/sympy__sympy-16281__a10-ga_retrieval_adapted/task.json": "84c03703b3a6e6d9862cb7d0f8d3c17c07484ab7f046b39e1c3f8e6ece695fcd",
    "generative-agents-eval/results/phase3_calibration_v3/agent/traces/sympy__sympy-16281__a10-ga_retrieval_adapted/steps.jsonl": "29bb1b6da7686532a6b832bf16369eefdc5ab9988c079a279672bfe64165e0d5",
    "generative-agents-eval/results/phase3_calibration_v3/agent/traces/sympy__sympy-16281__a10-uniform_compress/task.json": "be780a9427e749fe9f3b2c9f6cab6979f1285c35cb1bbb5abe65b3382708b9d3",
    "generative-agents-eval/results/phase3_calibration_v3/agent/traces/sympy__sympy-16281__a10-uniform_compress/steps.jsonl": "e3a6eb41d2087bea302c45d95c23ded5b96ea0b3660d9cbdccba756e280a1e58",
    "generative-agents-eval/results/phase3_calibration_v3/agent/traces/sympy__sympy-16281__a10-object_aware_legacy/task.json": "f25b9480905deb89ec916742e79d2d97f8226acea68b3a7a9aaaf43c7673e362",
    "generative-agents-eval/results/phase3_calibration_v3/agent/traces/sympy__sympy-16281__a10-object_aware_legacy/steps.jsonl": "e5ac9e0d6c325bdc4360cc350350df21087262fa0d1e37294dfb03266c639bcb",
    "generative-agents-eval/results/phase3_calibration_v3/agent/traces/sympy__sympy-17022__a10-full/task.json": "475160095318e3b1a94dac69dacc41f62b69adb3bf84e6461f81e7e663850d9b",
    "generative-agents-eval/results/phase3_calibration_v3/agent/traces/sympy__sympy-17022__a10-full/steps.jsonl": "51b3504ff5d87735635d1d2ce3b3c655bd60f134fdfe54986076ca2f79ada10c",
    "generative-agents-eval/results/phase3_calibration_v3/agent/traces/sympy__sympy-17022__a10-fifo_selector/task.json": "aa1049c02d37eb077e12edc043945cdf71daadcbd530c6cf893740d57388ea0b",
    "generative-agents-eval/results/phase3_calibration_v3/agent/traces/sympy__sympy-17022__a10-fifo_selector/steps.jsonl": "b7da80f580f4d665a9b239812ec98f8cc2b64450a9f67077766f1842c666aa09",
    "generative-agents-eval/results/phase3_calibration_v3/agent/traces/sympy__sympy-17022__a10-lru_demand_selector/task.json": "24a0899f7f4b618221e981bcdb00faf8790b5bbe92745ea5ece54946f312098f",
    "generative-agents-eval/results/phase3_calibration_v3/agent/traces/sympy__sympy-17022__a10-lru_demand_selector/steps.jsonl": "17e311f0666dc2df4056752e980e77e41289226effb7fb01d18c5ff4725395c5",
    "generative-agents-eval/results/phase3_calibration_v3/agent/traces/sympy__sympy-17022__a10-ga_retrieval_adapted/task.json": "a955a12fa84acb55017cd717ed5e04c0734d3d6b75b9d3c580fb365ab9d45bd9",
    "generative-agents-eval/results/phase3_calibration_v3/agent/traces/sympy__sympy-17022__a10-ga_retrieval_adapted/steps.jsonl": "7b12e550763ca4cce648062a516f8804fa0b8cda1e00f5f27b70d9f03c9ba89a",
    "generative-agents-eval/results/phase3_calibration_v3/agent/traces/sympy__sympy-17022__a10-uniform_compress/task.json": "993fb59be111ce227e6485189522ecb4faabc2ea98b58279254f44f4e8677270",
    "generative-agents-eval/results/phase3_calibration_v3/agent/traces/sympy__sympy-17022__a10-uniform_compress/steps.jsonl": "cb4b01605114d8a10a10d38301a611319d7436e2523e82d63d071ea5a0be7ccb",
    "generative-agents-eval/results/phase3_calibration_v3/agent/traces/sympy__sympy-17022__a10-object_aware_legacy/task.json": "a9d7ff1583769b908807bc541433b9c7d140a3242c372684d258c340f92140b3",
    "generative-agents-eval/results/phase3_calibration_v3/agent/traces/sympy__sympy-17022__a10-object_aware_legacy/steps.jsonl": "39b13e9c83ab37ea92f269a3c41b774bb2753f1675e0d8793a1c2061e120b53c",
    "generative-agents-eval/results/phase3_calibration_v3/agent/traces/sympy__sympy-20154__a10-full/task.json": "b2164f53e49c520cc1f1caedc2b7b128bf14d7ceb7e21e3400c1492540f1231f",
    "generative-agents-eval/results/phase3_calibration_v3/agent/traces/sympy__sympy-20154__a10-full/steps.jsonl": "f9c39c415cae28e10450d4b2d568a18962aea7ae655c8f93c3f9b30d504c652c",
    "generative-agents-eval/results/phase3_calibration_v3/agent/traces/sympy__sympy-20154__a10-fifo_selector/task.json": "346a4a1320a07deeb4b161fff1f2e04f2dc3e1523d1636b17ac4b5645ceea672",
    "generative-agents-eval/results/phase3_calibration_v3/agent/traces/sympy__sympy-20154__a10-fifo_selector/steps.jsonl": "65085ca15a65dfe6fa088daea9c7a1e206e7e5df44b7e5160c7b068d8e852224",
    "generative-agents-eval/results/phase3_calibration_v3/agent/traces/sympy__sympy-20154__a10-lru_demand_selector/task.json": "0021f325a59e4ef20a5e52c4988fd1c67d3e6d175e7f3b7cc3fc84e3f2ff8573",
    "generative-agents-eval/results/phase3_calibration_v3/agent/traces/sympy__sympy-20154__a10-lru_demand_selector/steps.jsonl": "8bd90dbd9f2c1c0f1ec72e26e9f4d14986555534f0ff0892addf30247317a860",
    "generative-agents-eval/results/phase3_calibration_v3/agent/traces/sympy__sympy-20154__a10-ga_retrieval_adapted/task.json": "2d4fe00a72c099e1eb6a269fb278c2df5668f1426e1e654cb413fce02029ddd6",
    "generative-agents-eval/results/phase3_calibration_v3/agent/traces/sympy__sympy-20154__a10-ga_retrieval_adapted/steps.jsonl": "4d698c5374490b376cd59a404caac8af2b95b46695f9ec06e2a4001b2b1a2393",
    "generative-agents-eval/results/phase3_calibration_v3/agent/traces/sympy__sympy-20154__a10-uniform_compress/task.json": "b368a1d30414e3d27196d690c36d989e68b89b4f49db7c34845dd187669f8e3c",
    "generative-agents-eval/results/phase3_calibration_v3/agent/traces/sympy__sympy-20154__a10-uniform_compress/steps.jsonl": "067e5e2518b947ee760c5b0cecb3c9341c97731bef7aaf53a1aea30a3855a726",
    "generative-agents-eval/results/phase3_calibration_v3/agent/traces/sympy__sympy-20154__a10-object_aware_legacy/task.json": "45fd5e1a38f9796d30e2829af1be9a2ffe7b868817a24cfdb93de722ea0bd1c2",
    "generative-agents-eval/results/phase3_calibration_v3/agent/traces/sympy__sympy-20154__a10-object_aware_legacy/steps.jsonl": "cf816bb77ee4557ef095ac5e37a9dec6fd3bc0922b986d6f71f22b390e7709db",
    "generative-agents-eval/results/phase3_calibration_v3/agent/traces/sympy__sympy-21627__a10-full/task.json": "523da09f9c8133b29a7b2eceaaf6dd24c3e397de334d4385124cd6852b0468f2",
    "generative-agents-eval/results/phase3_calibration_v3/agent/traces/sympy__sympy-21627__a10-full/steps.jsonl": "54e0a4b7c4a7cf7d82086e44415f48f9f4d11d14595411c8a696cd65a0e425d1",
    "generative-agents-eval/results/phase3_calibration_v3/agent/traces/sympy__sympy-21627__a10-fifo_selector/task.json": "922c6de77e4407658fb73d7ec669b37ec3e798de69032b724c9d23c11306a7de",
    "generative-agents-eval/results/phase3_calibration_v3/agent/traces/sympy__sympy-21627__a10-fifo_selector/steps.jsonl": "561ac9a8938b244cb493319af49ded63d4b729ebc3f990d430c3d099ab4a8ca8",
    "generative-agents-eval/results/phase3_calibration_v3/agent/traces/sympy__sympy-21627__a10-lru_demand_selector/task.json": "702dacf4a28536842d73dbe51f288745ea48e81de74a2aae43f3124c64246d07",
    "generative-agents-eval/results/phase3_calibration_v3/agent/traces/sympy__sympy-21627__a10-lru_demand_selector/steps.jsonl": "a068655848ced385d7888f505d1e53bd72f02675d592fb2b0167853e9937a5bb",
    "generative-agents-eval/results/phase3_calibration_v3/agent/traces/sympy__sympy-21627__a10-ga_retrieval_adapted/task.json": "68a8ee26dd3b99db6e58c117a7642a45cefe6466d95e9cb2db7849c3ece5affc",
    "generative-agents-eval/results/phase3_calibration_v3/agent/traces/sympy__sympy-21627__a10-ga_retrieval_adapted/steps.jsonl": "bb4d522a746ff7e487a7e5132ccc348e17d597e6b2a93aed1558251d2095f084",
    "generative-agents-eval/results/phase3_calibration_v3/agent/traces/sympy__sympy-21627__a10-uniform_compress/task.json": "53a197a9900b01e9560ab86d636c36a70d389cb07078fe7d3daee8efdb2d6d53",
    "generative-agents-eval/results/phase3_calibration_v3/agent/traces/sympy__sympy-21627__a10-uniform_compress/steps.jsonl": "eb13a873c8bfaede6e7e2d82bb4dda288843a2d3c67831c2ae1034fc601db837",
    "generative-agents-eval/results/phase3_calibration_v3/agent/traces/sympy__sympy-21627__a10-object_aware_legacy/task.json": "25a01b529bfa12eb7101886e42eb41d251c72a61cfa489ed7f042b5d660f3229",
    "generative-agents-eval/results/phase3_calibration_v3/agent/traces/sympy__sympy-21627__a10-object_aware_legacy/steps.jsonl": "8b1149985dc473a5483f1cb34c2ec5ae3c92f6d6fb40910c2b6828df3dc396b4",
    "generative-agents-eval/results/phase3_calibration_v3/agent/traces/sympy__sympy-23262__a10-full/task.json": "ef64a9ddec713126d49ed0e4caa390a15d46d72a8bc11728a56ae28099c835de",
    "generative-agents-eval/results/phase3_calibration_v3/agent/traces/sympy__sympy-23262__a10-full/steps.jsonl": "13d8227eacf58ffbdb5b016a3978a1f0c4209cd74d54523f250680a557fce3df",
    "generative-agents-eval/results/phase3_calibration_v3/agent/traces/sympy__sympy-23262__a10-fifo_selector/task.json": "c66b7d434bef0ee49418d960c73483e6df01a6b7fd50f724e2cca2507f05f7f6",
    "generative-agents-eval/results/phase3_calibration_v3/agent/traces/sympy__sympy-23262__a10-fifo_selector/steps.jsonl": "0b3029c6cf9554f43bf7834847f5d128e1b29ba5cf5c26637b9643c0c3012637",
    "generative-agents-eval/results/phase3_calibration_v3/agent/traces/sympy__sympy-23262__a10-lru_demand_selector/task.json": "410668fd723f176cbc0bdc71ddda03dfdfabf96bd79e5582467bb16137325e87",
    "generative-agents-eval/results/phase3_calibration_v3/agent/traces/sympy__sympy-23262__a10-lru_demand_selector/steps.jsonl": "4ce27e41c0d891d6cea706e19abe9ccd2e4a455bbe770feaaa345ae0c5f35074",
    "generative-agents-eval/results/phase3_calibration_v3/agent/traces/sympy__sympy-23262__a10-ga_retrieval_adapted/task.json": "9295c03bde28a158dad57eb58bce3dd7029fdb424158436d8349d0cf1617387e",
    "generative-agents-eval/results/phase3_calibration_v3/agent/traces/sympy__sympy-23262__a10-ga_retrieval_adapted/steps.jsonl": "5858dac3c8681fcd58a6485b08709ba64f109f48bdfc716d293500a6ba3ddc58",
    "generative-agents-eval/results/phase3_calibration_v3/agent/traces/sympy__sympy-23262__a10-uniform_compress/task.json": "6c04abf277eafbe14783b1fb90aa6184e740bfdf21457d45dd342080845e3880",
    "generative-agents-eval/results/phase3_calibration_v3/agent/traces/sympy__sympy-23262__a10-uniform_compress/steps.jsonl": "05f74a6b44e356e601b08128ff6087a0ac15952f4039bd65e592eed42729a98b",
    "generative-agents-eval/results/phase3_calibration_v3/agent/traces/sympy__sympy-23262__a10-object_aware_legacy/task.json": "792768213f2f62c9a78983193ccb030168843d96856a3935db112eeeb629d83c",
    "generative-agents-eval/results/phase3_calibration_v3/agent/traces/sympy__sympy-23262__a10-object_aware_legacy/steps.jsonl": "b562be971095a588f20fc5c854eeec28a465becbe64cc448e09ccc53a1c05efc",
    "generative-agents-eval/results/budget_freeze_v2/budget.json": "21f83d60b6c25afa8f25c8f2d7f99c62c4fa82e920dbdb55bccf6a29206a9f78",
    "generative-agents-eval/results/phase3_calibration_v3/agent/cost.json": "c72d95205412e47473e1610b4bb2dbc67377960df1df62a919f3c06c5fcf1e68",
    "attempts1/results/traces/sympy__sympy-19007__full__collect/contents.jsonl": "bcb1c77ad24b63e3d18b62c509bc5b6882bb71b33f2509a8794066a3e47af446",
    "attempts1/results/traces/sympy__sympy-19007__full__collect/dependencies.jsonl": "e033c9ee7206d5ea6ef7af1d02d2da372fd175c81a8578d16786e641007fe9e2"
  }
}

